Semantic-guided Diverse Decoding for Large Language Model

Diverse decoding of large language models is crucial for applications requiring multiple semantically distinct responses, yet existing methods primarily achieve lexical rather than semantic diversity. This limitation significantly constrains Best-of-N strategies, group-based reinforcement learning, and data synthesis. While temperature sampling and diverse beam search modify token distributions or apply n-gram penalties, they fail to ensure meaningful semantic differentiation. We introduce Semantic-guided Diverse Decoding (SemDiD), operating directly in embedding space that balances quality with diversity through three complementary mechanisms: orthogonal directional guidance, dynamic inter-group repulsion, and position-debiased probability assessment. SemDiD harmonizes these competing objectives using adaptive gain functions and constraint optimization, ensuring both quality thresholds and maximal semantic differentiation. Experiments show SemDiD consistently outperforms existing methods, improving Best-of-N coverage by 1.4-5.2% across diverse tasks and accelerating RLHF training convergence by 15% while increasing accuracy by up to 2.1%.

==> figure/src/grpo_pythia.dat <==
20 -2.3305808583850576 -2.4156374866490102 -2.3745727209035064 -2.3639106832019277
40 -2.258924702120426 -2.3113954305862374 -2.3304614445472405 -2.3275149805676776
60 -2.2434183826506406 -2.346944767206089 -2.3152527295729586 -2.2850954476697702
80 -2.134531771693341 -2.417689199846727 -2.3154462178688267 -2.175230414489295
100 -2.1126334784098857 -2.4280973379066366 -2.230064552306115 -2.1477324181058335
120 -2.1273292528695986 -2.2899093528728702 -2.1602606027312112 -2.1500330923234614
140 -2.045953516794 -2.4252927571761855 -2.186932368643711 -2.1264541202759086
160 -2.066636089993935 -2.242586643352321 -2.1357470860628682 -2.0988414403432626
180 -2.130189387173062 -2.244494806430871 -2.227881270190731 -2.23333026658051
200 -2.085425891005033 -2.371476721802654 -2.2642940812612284 -2.29830821112004042
220 -1.9926138139385414 -2.368793363101138 -2.2936542302899916 -2.020157192251446
240 -1.9267093238806288 -2.3183319760486136 -2.1928951238052687 -2.1266338567548404
260 -1.8150266200635457 -2.1854579263817575 -2.1604186236154455 -2.2052624299635105
280 -1.9539002552615157 -2.225996846838828 -2.060031111938549 -2.164895064909865
300 -1.9779373985938165 -2.2313023400325496 -2.153379205555824 -2.1369679900245275
320 -1.8415274979521445 -2.2443891954231265 -2.104319260280256 -2.240327539070481
340 -1.7301660294057657 -2.1511397565121806 -2.0958217001685475 -2.147465049485996
360 -1.580998122770417 -2.1383477251363847 -2.050206847018506 -2.063511917337665
380 -1.7276521527437114 -2.0874084099920815 -1.91839506511835 -1.7332158713960124
400 -1.7992538901593973 -2.0228396938234914 -1.8520699465277521 -1.8103444589262527
420 -1.475854562279749 -1.926415839232766 -1.960312337344927 -1.7300161730362102
440 -1.4467035986983419 -1.8863462541130924 -1.941320712904562 -1.6403151579425304
460 -1.3718907592202048 -2.0284636555483672 -2.0079961875935246 -1.4855952797729552
480 -1.3483950758047667 -1.83522259389481 -1.8632751609142322 -1.431889799259215
500 -1.281429827595275 -1.8369122411654384 -1.557647895040087 -1.4169452190115423
520 -1.241510825267291 -1.7257785963249146 -1.5210005731479999 -1.4023535053774307
540 -1.1327432673095286 -1.8455356909475177 -1.5170456200846554 -1.369979164494705
560 -0.9254367525363273 -1.8287774825876106 -1.5522283064687035 -0.961041775989379
580 -1.0186092236660376 -1.8520865613811393 -1.4726213485681638 -0.9647633959201205
600 -0.9716980509548351 -1.4153967232102638 -1.3581502755435764 -0.9704101491913893
620 -0.9270107727481229 -1.328732831651928 -1.2923882218103349 -0.8712575369420281
640 -0.9247472438644192 -1.3352762294575196 -1.1980403931859074 -0.9475857750082463
660 -0.9593860558313648 -1.1513530970278985 -1.2019723936191111 -0.9776849294383254
680 -0.991824076386134 -1.040517236823358 -1.3058228407247885 -1.0824273152211499
700 -0.8937706897099281 -0.9545872577125084 -1.1109257466358793 -0.9898851902798487
720 -0.7887847507917602 -0.9771577270003542 -1.0863766340333045 -0.8411742251809959
740 -0.6531080076141035 -0.870518420616836 -0.9846171185044106 -0.7763221334060381
760 -0.7920404998796783 -0.9829849197531858 -1.028171211533758 -0.8115203137246658
780 -0.9811088277913447 -0.907649924507999 -1.0941061993220464 -0.8983568043703442
800 -1.0143083091886005 -1.0114951659086096 -1.1346520370397977 -0.92292947077474
820 -0.8914912700003528 -0.8209261564439569 -1.058754465639263 -1.028350567867782
840 -0.8783634667477851 -0.9573578896713548 -0.9620339602399048 -1.096860706707533
860 -0.7916696396805993 -0.9699609796060589 -0.8059430779670326 -1.007086155426022
880 -0.7417658412336054 -0.929977029316388 -0.8182314989957811 -1.1017948785487737
900 -0.6824053292469213 -1.006598890422871 -0.8345249571223158 -1.0314832532308502
920 -0.653100788216267 -0.942178792134893 -0.8971316093983703 -0.8576504738809322
940 -0.7553441296996989 -0.966153762180562 -0.882746261646877 -0.8858111247793832
960 -0.771782363571601 -1.0479288868166123 -0.8274547814839149 -0.9943966686622456
980 -0.7960824288834564 -1.0514889622402785 -0.8007660116917833 -0.9540022485640317
1000 -0.7742419099803366 -1.033383570824876 -0.7962027781967523 -0.8383402916910798
1020 -0.8936057570111167 -1.1551851127747632 -0.917306240865183 -0.8258954203553635
1040 -0.7605709288044272 -0.830025273549921 -0.9834216477485236 -0.8212892508210837
1060 -0.7573737322855872 -0.9584383881369405 -0.9673556913156158 -0.8624216349039391
1080 -0.7460831000927782 -1.0095847781833593 -0.8896303649703303 -0.7961284856230147
1100 -0.5816955523357744 -1.0036332467326228 -0.7927953857105963 -0.6204526569184478
1120 -0.5924544327831412 -0.9892255283804631 -0.8466750460868437 -0.6527721131321835
1140 -0.7249422738418374 -1.0123190318076676 -0.9667524567258162 -0.7792006407917288
1160 -0.7191928793468161 -0.8770453610960978 -0.9947553957107003 -0.7691962251312411
1180 -0.7440511800782365 -0.8327178515836501 -1.0370715290886172 -0.6316683717954373
1200 -0.7634268368692334 -0.7898665921438539 -0.8770660957286209 -0.7012981860416643
1220 -0.7925374689979432 -0.8802143823880525 -0.9870393997509483 -0.8356240731198172
1240 -0.7790492540912699 -0.8413204689935735 -0.9087519613087258 -0.9498129802355414
1260 -0.7572014278175387 -0.8705325414261017 -0.9801001491866713 -0.8155833204901903
1280 -0.6878495279520188 -0.886586080959327 -1.0161683247466113 -0.7168724118996104
1300 -0.7078138712081521 -0.7436155785678845 -1.015389928765763 -0.7578352878543907
1320 -0.664706913675971 -0.703770419656686 -0.9502438362632772 -0.87918839507472
1340 -0.6509946923918841 -0.6792777780027461 -0.8083455627013036 -0.8809154061307194
1360 -0.6546927045871137 -0.7094511780324931 -0.8728225467958911 -0.7689518857469098
1380 -0.8195408335291057 -0.8256140740513485 -0.8958221156970843 -0.8361823466925918
1400 -0.8536761788171426 -0.8479301766138879 -0.9462821116422118 -0.8338465067646917
1420 -0.7240544653523008 -0.7667500515252552 -0.9485449901646156 -0.937473018300583
1440 -0.6548045572748615 -0.787223522921471 -0.9414229293711942 -0.8026240289378532
1460 -0.6615694305860894 -0.6884963651828182 -0.7352042200436577 -0.7244181563292453
1480 -0.6201590569669044 -0.8124133308642542 -0.7461523459486255 -0.6691931154045325
1500 -0.743712476327596 -0.8879844344805665 -0.7857171402894977 -0.9285999546481497
1520 -0.7281663112046247 -0.8662450453352548 -0.8319414747073014 -0.7681421007573596
1540 -0.6542581423299794 -0.887463829184074 -0.8031078948611692 -0.706926815061182
1560 -0.5437728879104894 -0.8980955495403508 -0.7118312449984361 -0.5702859612166986
1580 -0.7040423714096716 -0.932267532878992 -0.7305329136360885 -0.6945400062775073
1600 -0.7496640677995714 -0.9605224056643118 -0.6718869398607082 -0.647009033833641
1620 -0.575824202333831 -0.9501152754996796 -0.7643637176930775 -0.6305902005348404
1640 -0.36711498122460284 -1.0968774731534656 -0.8076583456036658 -0.40657682180166393
1660 -0.5310868865325681 -1.0145290298147371 -0.8102389407967291 -0.567226263334863
1680 -0.5374492861700136 -0.9988234473051235 -0.8263171208828096 -0.5534789487615545
1700 -0.595409696097339 -0.95396601197808 -0.8281590277390288 -0.7752094994097549
1720 -0.4715792444550883 -0.92716648022714 -0.8367851317053936 -0.6084053320982075
1740 -0.5429691286762403 -0.9105644252853295 -0.7977774337371221 -0.7898880827357735
1760 -0.5870115590940648 -0.9734638440717794 -0.979615084080169 -0.7817053903808474
1780 -0.7715405733154654 -0.8535868507869631 -0.8978094075435354 -0.7896424729775675
1800 -0.7579773925957136 -0.85149999684676 -0.8607680478137972 -0.7521030209200934
1820 -0.6059370219068504 -0.7707343171474943 -0.8797094354326369 -0.6486356776413463
1840 -0.5394737150307435 -0.7251953101479778 -0.784154354791039 -0.6372039105756464
1860 -0.6129597986369096 -0.6602125276025906 -0.8409503889291676 -0.7534364042542088
1880 -0.5401849468327864 -0.7260395684904614 -1.0041063021760692 -0.7932995720512217
1900 -0.5503832289375893 -0.7830634197425851 -0.9686396558009998 -0.6996399962051669
1920 -0.5957123401419315 -0.7855061564682719 -0.9410155622604117 -0.7623650960015963
1940 -0.6549728527852875 -0.7955251388570166 -0.9062016306711951 -0.9577732049964762
1960 -0.6336929539666871 -0.7320010288443625 -0.760918450138563 -0.8538387812050382
1980 -0.6534911075935882 -0.6454245678856382 -0.8727861022218876 -0.6236685513505418
2000 -0.7054824539498288 -0.7600355227279458 -0.9917983865401971 -0.7988866595870464
2020 -0.5580603773816508 -0.6967229504432 -0.9687560868111212 -0.5878114171746914
2040 -0.5665853307792202 -0.896998276939439 -0.9286601326430857 -0.619588534297391
2060 -0.533707013798944 -0.7853934969443964 -0.8425287435451336 -0.5614400855963002
2080 -0.36874045010780687 -0.6316937819108775 -0.6959554404704162 -0.6122829586750786
2100 -0.4252223949311566 -0.7196549395416365 -0.7625261213979229 -0.6878694978922246
2120 -0.41004271824821975 -0.6715065554167341 -0.7533664348061836 -0.441118423646164
2140 -0.42932359157283506 -0.683523904628609 -0.7276632982388572 -0.46633192006138036
2160 -0.42258151392414084 -0.654261578268765 -0.7282492137295092 -0.4676406052838718
2180 -0.564190706438535 -0.6642795803996953 -0.71015080267775 -0.46406503839684704
2200 -0.5363736189516148 -0.6521229051775616 -0.6854635501081595 -0.4523895877305597
2220 -0.42653236506835573 -0.6300848739503329 -0.6917609252541853 -0.44998447854102447
2240 -0.3857790910341096 -0.6201660877145659 -0.6608531244615419 -0.6201722576833363
2260 -0.3775648208349572 -0.6256726303648148 -0.6728608506899779 -0.4427610880719267
2280 -0.3899470449577874 -0.6506323623559701 -0.6736285736471002 -0.4449338892858295
2300 -0.38931666452492697 -0.6079456788600379 -0.6621198181133343 -0.7314334106063179
2320 -0.40928469572465315 -0.5842861575148753 -0.6299511659640485 -0.46112731082441505
2340 -0.38721344670591923 -0.581966120091663 -0.6538679103911846 -0.4438794433592886
2360 -0.3828406578344771 -0.5619115267239839 -0.6190755932801152 -0.4182456653889701
2380 -0.3898160589676674 -0.42797056914267934 -0.43672996461783886 -0.40989876832307565
2400 -0.38678383897165003 -0.41902532421266825 -0.43616209604614614 -0.396960774809948
2420 -0.35578639060183676 -0.5106108901470207 -0.572303692994337 -0.5158257252937016
2440 -0.35 -0.5179623245636392 -0.5302068109242499 -0.41101819486079116
2460 -0.38293397551379144 -0.503220503361193 -0.5445347621227643 -0.4184947474357517
2480 -0.38432758942863327 -0.4745842190764567 -0.5051763657667276 -0.4004124657096413
2500 -0.37426817631473347 -0.48354995190673894 -0.48754726709541285 -0.3966181570983034
2520 -0.3910878211898326 -0.45897451516526394 -0.5012970909395399 -0.43352701532164756
2540 -0.35 -0.46687598698682803 -0.4912167413044695 -0.4068336012431994
2560 -0.35 -0.4482777467631771 -0.4810947212950142 -0.50566538316378625
2580 -0.3847183987734415 -0.4422053586359083 -0.46910153361894913 -0.5004745503865259
2600 -0.38551461381078883 -0.41575641557304926 -0.445255018250064 -0.4034920060368147


==> figure/src/grpo_pythia_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.524 0.52 0.517 0.523
60 0.602 0.575 0.510 0.533
100 0.618 0.483 0.523 0.508
140 0.697 0.498 0.542 0.522
180 0.725 0.542 0.690 0.567
220 0.724 0.563 0.615 0.690
260 0.756 0.587 0.643 0.615
300 0.782 0.603 0.765 0.637
340 0.812 0.732 0.790 0.759
380 0.846 0.757 0.819 0.784
420 0.885 0.782 0.841 0.716
460 0.913 0.797 0.976 0.843
500 0.941 0.723 0.900 0.865
540 1.162 0.747 0.818 0.882
580 1.178 0.769 0.831 0.897
620 1.115 0.785 1.063 0.934
660 1.032 0.799 1.077 0.948
700 1.159 0.826 1.000 0.969
740 1.087 0.955 1.024 0.995
780 1.104 0.973 1.041 1.009
820 1.138 1.092 1.068 1.034
860 1.155 1.003 1.081 1.110
900 1.172 1.017 1.096 1.063
940 1.186 1.134 1.008 1.075
980 1.209 1.053 1.027 0.996
1020 1.347 0.971 1.058 1.126
1060 1.383 0.995 1.190 1.257
1100 1.429 1.023 1.229 1.296
1140 1.655 1.044 1.351 1.414
1180 1.681 1.064 1.274 1.437
1220 1.609 1.086 1.298 1.458
1260 1.632 1.102 1.216 1.575
1300 1.558 1.125 1.238 1.596
1340 1.582 1.142 1.260 1.617
1380 1.405 1.160 1.379 1.535
1420 1.527 1.179 1.398 1.452
1460 1.645 1.296 1.114 1.567
1500 1.663 1.314 1.228 1.485
1540 1.586 1.333 1.248 1.503
1580 1.609 1.351 1.368 1.321
1620 1.624 1.464 1.380 1.433
1660 1.648 1.481 1.401 1.352
1700 1.462 1.395 1.413 1.467
1740 1.474 1.507 1.424 1.475
1780 1.693 1.522 1.539 1.490
1820 1.714 1.536 1.557 1.406
1860 1.728 1.451 1.567 1.517
1900 1.747 1.566 1.585 1.433
1940 1.762 1.581 1.598 1.347
1980 1.879 1.597 1.512 1.359
2020 1.896 1.509 1.626 1.474
2060 1.821 1.521 1.648 1.496
2100 1.938 1.432 1.662 1.508
2140 1.954 1.442 1.676 1.523
2180 1.868 1.658 1.788 1.534
2220 1.892 1.673 1.708 1.553
2260 2.006 1.684 1.720 1.565
2300 1.917 1.599 1.730 1.574
2340 2.035 1.615 1.645 1.589
2380 2.149 1.532 1.757 1.598
2420 2.063 1.645 1.768 1.611
2460 1.978 1.559 1.781 1.624
2500 1.992 1.572 1.793 1.635
2540 2.107 1.586 1.706 1.547
2580 2.121 1.599 1.718 1.658
2600 2.036 1.610 1.731 1.672

==> figure/src/grpo_qwen.dat <==
# Step    SemDiD   Temp=1.0  DeterminantalBeam  ArithmeticSampling
0       -2.30    -2.34    -2.29              -2.31
20      -2.27    -2.45    -2.50              -2.32
40      -2.23    -2.18    -2.48              -2.41
60      -2.16    -2.26    -2.55              -2.46
80      -2.20    -2.27    -2.52              -2.37
100     -2.24    -2.39    -2.53              -2.33
120     -2.17    -2.37    -2.63              -2.41
140     -2.25    -2.33    -2.48              -2.36
160     -2.22    -2.30    -2.56              -2.45
180     -2.30    -2.39    -2.58              -2.47
200     -2.18    -2.42    -2.51              -2.42
220     -2.22    -2.37    -2.55              -2.51
240     -2.21    -2.34    -2.48              -2.44
260     -2.17    -2.29    -2.46              -2.43
280     -2.13    -2.31    -2.43              -2.37
300     -2.05    -2.24    -2.41              -2.32
320     -2.00    -2.20    -2.30              -2.33
340     -2.06    -2.22    -2.34              -2.26
360     -1.89    -1.98    -2.13              -2.05
380     -1.75    -1.88    -2.01              -1.92
400     -1.61    -1.74    -1.78              -1.87
420     -1.54    -1.71    -1.88              -1.81
440     -1.68    -1.77    -2.02              -1.89
460     -1.56    -1.76    -1.88              -1.72
480     -1.43    -1.53    -1.76    -1.64
500     -1.39    -1.53    -1.65    -1.46
520     -1.09    -1.17    -1.41    -1.33
540     -1.08    -1.17    -1.38    -1.32
560     -1.14    -1.20    -1.44    -1.34
580     -1.15    -1.29    -1.46    -1.35
600     -1.20    -1.31    -1.49    -1.43
620     -1.24    -1.37    -1.54    -1.42
640     -1.22    -1.42    -1.49    -1.33
660     -1.23    -1.31    -1.55    -1.40
680     -1.28    -1.34    -1.54    -1.45
700     -1.07    -1.17    -1.40    -1.28
720     -0.93    -1.00    -1.24    -1.15
740     -1.01    -1.09    -1.31    -1.21
760     -0.95    -1.05    -1.24    -1.13
780     -0.91    -1.07    -1.20    -1.04
800     -0.84    -0.95    -1.06    -1.14
820     -0.73    -0.92    -1.03    -0.81
840     -0.68    -0.78    -0.90    -0.99
860     -0.62    -0.75    -0.94    -0.87
880     -0.64    -0.72    -0.95    -0.84
900     -0.57    -0.67    -0.80    -0.89
920     -0.53    -0.65    -0.84    -0.74
940     -0.55    -0.60    -0.82    -0.72
960     -0.53    -0.50    -0.72    -0.53
980     -0.60    -0.65    -0.71    -0.54
1000    -0.74    -0.83    -1.05    -0.93
1020    -0.54    -0.72    -0.81    -0.83
1040    -0.43    -0.62    -0.75    -0.52
1060    -0.54    -0.67    -0.86    -0.78
1080    -0.52    -0.63    -0.84    -0.74
1100    -0.45    -0.53    -0.73    -0.62
1120    -0.47    -0.60    -0.79    -0.68
1140    -0.39    -0.50    -0.72    -0.60
1160    -0.34    -0.42    -0.54    -0.64
1180    -0.44    -0.56    -0.73    -0.63
1200    -0.39    -0.48    -0.60    -0.69
1220    -0.43    -0.52    -0.72    -0.65
1240    -0.46    -0.58    -0.77    -0.67
1260    -0.36    -0.43    -0.64    -0.54
1280    -0.35    -0.47    -0.65    -0.58
1300    -0.40    -0.47    -0.68    -0.57
1320    -0.44    -0.55    -0.74    -0.63
1340    -0.46    -0.56    -0.76    -0.66
1360    -0.42    -0.55    -0.73    -0.61
1380    -0.49    -0.55    -0.70    -0.77
1400    -0.37    -0.46    -0.68    -0.57
1420    -0.39    -0.53    -0.71    -0.60
1440    -0.37    -0.49    -0.70    -0.59
1460    -0.35    -0.44    -0.64    -0.56
1480    -0.38    -0.52    -0.70    -0.59
1500    -0.44    -0.52    -0.64    -0.74
1520    -0.38    -0.50    -0.69    -0.59
1540    -0.35    -0.44    -0.63    -0.54
1560    -0.30    -0.37    -0.59    -0.47
1580    -0.27    -0.35    -0.58    -0.45
1600    -0.41    -0.50    -0.70    -0.60
1620    -0.33    -0.47    -0.66    -0.56
1640    -0.34    -0.44    -0.64    -0.54
1660    -0.33    -0.46    -0.55    -0.67
1680    -0.35    -0.45    -0.67    -0.58
1700    -0.31    -0.46    -0.65    -0.53
1720    -0.38    -0.58    -0.69    -0.50
1740    -0.28    -0.35    -0.50    -0.59
1760    -0.33    -0.47    -0.66    -0.55
1780    -0.34    -0.42    -0.54    -0.66
1800    -0.29    -0.39    -0.59    -0.51
1820    -0.28    -0.39    -0.60    -0.51
1840    -0.26    -0.34    -0.55    -0.46
1860    -0.31    -0.42    -0.62    -0.53
1880    -0.24    -0.32    -0.53    -0.43
1900    -0.26    -0.36    -0.57    -0.45
1920    -0.32    -0.43    -0.62    -0.53
1940    -0.44    -0.54    -0.74    -0.64
1960    -0.36    -0.50    -0.67    -0.60
1980    -0.31    -0.38    -0.59    -0.50
2000    -0.40    -0.49    -0.60    -0.73
2020    -0.41    -0.53    -0.73    -0.62
2040    -0.44    -0.65    -0.76    -0.57
2060    -0.32    -0.45    -0.64    -0.56
2080    -0.24    -0.33    -0.53    -0.45
2100    -0.35    -0.48    -0.67    -0.57
2120    -0.37    -0.50    -0.69    -0.59
2140    -0.40    -0.50    -0.60    -0.69
2160    -0.37    -0.49    -0.69    -0.60
2180    -0.33    -0.43    -0.62    -0.54
2200    -0.40    -0.49    -0.70    -0.60
2220    -0.42    -0.55    -0.74    -0.63
2240    -0.40    -0.51    -0.61    -0.74
2260    -0.35    -0.46    -0.56    -0.66
2280    -0.40    -0.49    -0.70    -0.61
2300    -0.38    -0.47    -0.68    -0.59
2320    -0.43    -0.56    -0.75    -0.65
2340    -0.40    -0.52    -0.71    -0.62
2360    -0.43    -0.53    -0.63    -0.74
2380    -0.34    -0.43    -0.55    -0.66
2400    -0.41    -0.63    -0.72    -0.52
2420    -0.33    -0.42    -0.62    -0.54
2440    -0.25    -0.34    -0.55    -0.45
2460    -0.28    -0.36    -0.57    -0.47
2480    -0.31    -0.40    -0.60    -0.51
2500    -0.32    -0.43    -0.54    -0.64
2520    -0.33    -0.48    -0.65    -0.57
2540    -0.27    -0.37    -0.57    -0.48
2560    -0.34    -0.44    -0.62    -0.55
2580    -0.41    -0.52    -0.72    -0.63
2600    -0.35    -0.46    -0.66    -0.57

==> figure/src/grpo_qwen_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.672 0.687 0.676 0.672
60 0.803 0.853 0.701 0.747
100 0.972 0.912 0.768 0.815
140 1.235 0.881 0.834 0.987
180 1.187 0.843 0.892 1.053
220 1.138 0.905 0.948 1.009
260 1.396 0.868 0.902 1.157
300 1.352 0.935 0.959 1.204
340 1.389 1.171 1.102 1.141
380 1.443 1.232 1.256 1.289
420 1.398 1.277 1.008 1.335
460 1.347 1.119 1.056 1.483
500 1.484 1.268 1.198 1.523
540 1.523 1.312 1.347 1.468
580 1.463 1.257 1.389 1.402
620 1.402 1.302 1.323 1.439
660 1.341 1.241 1.259 1.478
700 1.474 1.384 1.302 1.319
740 1.312 1.426 1.338 1.353
780 1.556 1.467 1.377 1.494
820 1.598 1.302 1.310 1.426
860 1.631 1.239 1.348 1.362
900 1.657 1.268 1.373 1.489
940 1.587 1.302 1.407 1.424
980 1.524 1.441 1.441 1.562
1020 1.758 1.375 1.473 1.594
1060 1.693 1.311 1.213 1.423
1100 1.729 1.342 1.347 1.456
1140 1.567 1.378 1.283 1.389
1180 1.502 1.408 1.317 1.416
1220 1.737 1.341 1.347 1.445
1260 1.771 1.568 1.373 1.373
1300 1.805 1.594 1.402 1.303
1340 1.934 1.417 1.427 1.533
1380 1.958 1.541 1.449 1.557
1420 1.983 1.567 1.572 1.581
1460 2.007 1.593 1.595 1.408
1500 2.032 1.521 1.517 1.635
1540 2.058 1.647 1.641 1.661
1580 1.979 1.669 1.762 1.382
1620 2.002 1.589 1.781 1.605
1660 2.024 1.412 1.801 1.725
1700 2.046 1.534 2.018 1.745
1740 2.269 1.753 2.037 1.865
1780 2.091 1.569 2.056 1.888
1820 2.212 1.586 2.072 1.510
1860 2.235 1.502 2.087 1.930
1900 2.357 1.518 2.004 1.944
1940 2.278 1.733 2.118 1.963
1980 2.399 1.747 2.133 2.179
2020 2.221 1.763 2.147 2.195
2060 2.242 1.878 2.161 2.009
2100 2.264 1.592 2.075 2.024
2140 2.284 1.806 2.087 2.138
2180 2.205 1.821 2.100 2.251
2220 2.324 1.734 2.012 2.163
2260 2.344 1.648 1.924 2.176
2300 2.363 1.861 2.035 2.289
2340 2.382 1.973 2.047 2.100
2380 2.300 1.986 2.158 2.011
2420 2.400 1.997 2.068 2.120
2460 2.240 2.008 2.079 2.227
2500 2.350 2.018 2.088 2.237
2540 2.300 2.027 2.097 2.245
2580 2.310 2.033 2.104 2.152
2600 2.310 2.036 2.108 2.256

==> figure/src/iterative_rlhf_pythia.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 -2.36 -2.49 -2.40 -2.42
40 -2.32 -2.47 -2.38 -2.39
60 -2.28 -2.45 -2.35 -2.35
80 -2.25 -2.46 -2.37 -2.32
100 -2.21 -2.43 -2.33 -2.28
120 -2.18 -2.45 -2.29 -2.25
140 -2.15 -2.46 -2.32 -2.22
160 -2.12 -2.38 -2.28 -2.19
180 -2.07 -2.43 -2.31 -2.16
200 -2.05 -2.37 -2.30 -2.13
220 -2.00 -2.34 -2.27 -2.08
240 -1.95 -2.29 -2.21 -2.03
260 -1.90 -2.15 -2.18 -1.99
280 -1.85 -2.11 -2.25 -1.94
300 -1.79 -2.17 -2.12 -1.89
320 -1.72 -2.12 -2.10 -1.83
340 -1.64 -2.08 -2.06 -1.79
360 -1.78 -1.95 -2.00 -1.70
380 -1.57 -1.86 -1.93 -1.61
400 -1.60 -1.888 -1.82 -1.54
420 -1.65 -1.72 -1.75 -1.48
440 -1.72 -1.71 -1.72 -1.42
460 -1.58 -1.65 -1.74 -1.46
480 -1.69 -1.87 -1.65 -1.40
500 -1.40 -1.68 -1.88 -1.42
520 -1.42 -1.63 -1.80 -1.45
540 -1.45 -1.64 -1.83 -1.46
560 -1.47 -1.69 -1.80 -1.58
580 -1.33 -1.63 -1.78 -1.63
600 -1.35 -1.67 -1.70 -1.45
620 -1.36 -1.52 -1.73 -1.45
640 -1.29 -1.54 -1.65 -1.40
660 -1.21 -1.46 -1.67 -1.58
680 -1.14 -1.57 -1.63 -1.42
700 -1.05 -1.56 -1.56 -1.36
720 -0.97 -1.47 -1.58 -1.27
740 -0.93 -1.53 -1.45 -1.23
760 -0.80 -1.47 -1.38 -1.19
780 -0.96 -1.43 -1.32 -1.16
800 -0.93 -1.39 -1.16 -1.13
820 -0.75 -1.34 -1.02 -1.15
840 -0.71 -1.33 -1.09 -1.01
860 -0.58 -1.31 -1.17 -0.98
880 -0.64 -1.39 -1.05 -0.84
900 -0.72 -1.17 -0.92 -0.82
920 -0.70 -1.18 -0.90 -0.70
940 -0.78 -1.26 -0.98 -0.78
960 -0.71 -1.18 -0.81 -0.81
980 -0.63 -0.90 -0.93 -0.73
1000 -0.61 -0.97 -0.90 -0.71
1020 -0.78 -0.97 -0.88 -0.78
1040 -0.69 -0.84 -0.93 -0.69
1060 -0.84 -0.87 -0.96 -0.64
1080 -0.79 -0.80 -0.92 -0.69
1100 -0.74 -0.94 -0.88 -0.64
1120 -0.72 -0.99 -0.81 -0.62
1140 -0.68 -0.99 -0.83 -0.68
1160 -0.65 -0.82 -0.76 -0.65
1180 -0.61 -0.74 -0.75 -0.71
1200 -0.66 -0.79 -0.80 -0.76
1220 -0.61 -0.73 -0.75 -0.71
1240 -0.57 -0.67 -0.72 -0.67
1260 -0.61 -0.72 -0.78 -0.71
1280 -0.63 -0.75 -0.81 -0.73
1300 -0.56 -0.67 -0.73 -0.66
1320 -0.54 -0.64 -0.70 -0.64
1340 -0.58 -0.67 -0.73 -0.68
1360 -0.61 -0.73 -0.76 -0.71
1380 -0.59 -0.69 -0.74 -0.69
1400 -0.56 -0.66 -0.72 -0.66
1420 -0.59 -0.69 -0.76 -0.69
1440 -0.64 -0.76 -0.80 -0.74
1460 -0.70 -0.73 -0.87 -0.70
1480 -0.77 -0.89 -0.95 -0.87
1500 -0.65 -0.78 -0.79 -0.83
1520 -0.64 -0.79 -0.83 -0.74
1540 -0.69 -0.89 -0.89 -0.78
1560 -0.61 -0.77 -0.79 -0.71
1580 -0.58 -0.72 -0.75 -0.68
1600 -0.55 -0.70 -0.72 -0.65
1620 -0.58 -0.76 -0.78 -0.68
1640 -0.61 -0.82 -0.84 -0.71
1660 -0.56 -0.76 -0.77 -0.66
1680 -0.59 -0.80 -0.81 -0.69
1700 -0.50 -0.79 -0.74 -0.61
1720 -0.68 -0.76 -0.80 -0.68
1740 -0.60 -0.78 -0.84 -0.70
1760 -0.65 -0.87 -0.86 -0.71
1780 -0.58 -0.78 -0.83 -0.68
1800 -0.55 -0.75 -0.78 -0.65
1820 -0.59 -0.61 -0.79 -0.69
1840 -0.50 -0.63 -0.70 -0.60
1860 -0.55 -0.68 -0.74 -0.65
1880 -0.61 -0.74 -0.81 -0.71
1900 -0.67 -0.72 -0.78 -0.67
1920 -0.53 -0.88 -0.74 -0.73
1940 -0.68 -0.64 -0.60 -0.78
1960 -0.53 -0.88 -0.94 -0.63
1980 -0.56 -0.71 -0.76 -0.76
2000 -0.54 -0.82 -0.87 -0.64
2020 -0.47 -0.85 -0.80 -0.77
2040 -0.60 -0.69 -0.84 -0.70
2060 -0.53 -0.84 -0.89 -0.83
2080 -0.54 -0.66 -0.71 -0.74
2100 -0.58 -0.79 -0.83 -0.68
2120 -0.53 -0.72 -0.75 -0.63
2140 -0.52 -0.70 -0.76 -0.82
2160 -0.60 -0.68 -0.75 -0.60
2180 -0.53 -0.71 -0.78 -0.73
2200 -0.60 -0.68 -0.74 -0.60
2220 -0.67 -0.74 -0.70 -0.57
2240 -0.55 -0.62 -0.68 -0.55
2260 -0.50 -0.87 -0.71 -0.60
2280 -0.54 -0.71 -0.75 -0.74
2300 -0.50 -0.68 -0.74 -0.60
2320 -0.55 -0.73 -0.81 -0.65
2340 -0.47 -0.62 -0.69 -0.63
2360 -0.45 -0.76 -0.72 -0.55
2380 -0.42 -0.65 -0.71 -0.52
2400 -0.40 -0.61 -0.68 -0.50
2420 -0.39 -0.60 -0.67 -0.49
2440 -0.41 -0.72 -0.69 -0.51
2460 -0.44 -0.74 -0.72 -0.54
2480 -0.43 -0.79 -0.78 -0.58
2500 -0.41 -0.65 -0.73 -0.61
2520 -0.46 -0.66 -0.74 -0.56
2540 -0.43 -0.63 -0.71 -0.53
2560 -0.40 -0.60 -0.68 -0.50
2580 -0.43 -0.57 -0.60 -0.53
2600 -0.42 -0.55 -0.53 -0.49

==> figure/src/iterative_rlhf_pythia_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.402 0.407 0.410 0.394
60 0.585 0.462 0.488 0.475
100 0.608 0.475 0.510 0.598
140 0.625 0.488 0.530 0.515
180 0.747 0.515 0.653 0.538
220 0.778 0.518 0.572 0.558
260 0.812 0.525 0.605 0.685
300 0.743 0.585 0.732 0.610
340 0.782 0.605 0.665 0.638
380 0.816 0.600 0.795 0.764
420 0.847 0.562 0.720 0.688
460 0.775 0.682 0.845 0.712
500 0.904 0.505 0.869 0.735
540 0.928 0.725 0.890 0.856
580 0.957 0.748 0.914 0.780
620 1.089 0.768 0.942 0.808
660 1.012 0.787 0.961 0.828
700 1.135 0.508 1.078 0.748
740 1.157 0.825 1.000 0.767
780 1.178 0.642 0.918 0.888
820 1.102 0.662 1.038 0.908
860 1.127 0.882 0.958 0.929
900 1.148 0.700 0.978 0.748
940 1.168 0.917 0.995 0.965
980 1.190 0.737 1.015 0.984
1020 1.215 0.857 1.140 1.007
1060 1.139 0.778 1.060 1.131
1100 1.164 0.898 1.080 1.053
1140 1.189 1.018 1.302 1.175
1180 1.315 1.038 1.122 1.095
1220 1.342 1.057 1.144 1.118
1260 1.267 1.078 1.166 1.139
1300 1.392 1.198 1.189 1.160
1340 1.418 1.118 1.211 1.182
1380 1.444 1.139 1.234 1.203
1420 1.568 1.157 1.155 1.324
1460 1.593 1.176 1.277 1.245
1500 1.517 1.195 1.296 1.265
1540 1.443 1.115 1.118 1.286
1580 1.568 1.135 1.339 1.307
1620 1.492 1.254 1.160 1.528
1660 1.617 1.274 1.382 1.348
1700 1.340 1.193 1.402 1.368
1740 1.663 1.312 1.321 1.387
1780 1.687 1.132 1.442 1.406
1820 1.712 1.152 1.462 1.526
1860 1.735 1.372 1.483 1.546
1900 1.857 1.391 1.502 1.465
1940 1.582 1.212 1.324 1.585
1980 1.805 1.232 1.545 1.505
2020 1.828 1.152 1.566 1.525
2060 1.650 1.372 1.386 1.545
2100 1.673 1.392 1.607 1.764
2140 1.695 1.212 1.328 1.784
2180 1.918 1.432 1.648 1.604
2220 1.739 1.552 1.568 1.524
2260 1.962 1.572 1.589 1.644
2300 1.984 1.492 1.709 1.963
2340 2.007 1.412 1.530 1.684
2380 2.130 1.532 1.650 1.703
2420 2.154 1.552 1.771 1.723
2460 2.177 1.572 1.792 1.743
2500 2.101 1.692 1.813 1.963
2540 2.124 1.612 1.734 1.983
2580 2.148 1.632 1.754 1.703
2600 2.160 1.642 1.864 1.913

==> figure/src/iterative_rlhf_qwen.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 -1.80 -1.937641907 -2.05 -1.98
40 -1.87 -2.00994873 -2.12 -2.05
60 -1.85 -1.996292114 -2.10 -2.03
80 -1.91 -2.049694824 -2.15 -2.09
100 -1.76 -1.896517944 -2.00 -1.93
120 -1.82 -1.975450134 -2.08 -2.01
140 -1.89 -2.028662491 -2.13 -2.07
160 -1.78 -1.908108807 -2.01 -1.95
180 -1.74 -1.869111633 -1.97 -1.91
200 -1.71 -1.844834137 -1.95 -1.89
220 -1.75 -1.883594131 -1.98 -1.92
240 -1.64 -1.873359108 -1.87 -1.81
260 -1.63 -1.763210869 -1.86 -1.80
280 -1.58 -1.713089752 -1.81 -1.75
300 -1.53 -1.858251953 -1.75 -1.69
320 -1.57 -1.704171753 -1.80 -1.74
340 -1.45 -1.569168091 -1.75 -1.61
360 -1.48 -1.80372467 -1.69 -1.64
380 -1.40 -1.526299858 -1.61 -1.56
400 -1.36 -1.78147949 -1.66 -1.52
420 -1.32 -1.446914673 -1.52 -1.48
440 -1.34 -1.46006012 -1.64 -1.49
460 -1.31 -1.538030815 -1.52 -1.47
480 -1.34 -1.469262505 -1.55 -1.50
500 -1.26 -1.375535965 -1.45 -1.41
520 -1.18 -1.400832319 -1.47 -1.33
540 -1.20 -1.312664866 -1.38 -1.34
560 -1.13 -1.242533875 -1.51 -1.27
580 -1.14 -1.258670235 -1.32 -1.29
600 -1.08 -1.199657011 -1.27 -1.23
620 -1.25 -1.360510635 -1.43 -1.39
640 -1.12 -1.236706924 -1.30 -1.26
660 -1.13 -1.241109467 -1.31 -1.27
680 -1.07 -1.175491619 -1.24 -1.20
700 -1.06 -1.169130182 -1.43 -1.19
720 -1.07 -1.37863965 -1.24 -1.21
740 -0.87 -0.96774807 -1.02 -0.99
760 -0.98 -1.081938553 -1.14 -1.11
780 -1.02 -1.125824547 -1.19 -1.15
800 -0.87 -0.967510414 -1.02 -0.99
820 -0.71 -0.898409081 -0.84 -0.82
840 -0.70 -0.788087539 -0.83 -0.81
860 -0.68 -0.867885351 -0.91 -0.79
880 -0.70 -0.888214874 -0.83 -0.81
900 -0.61 -0.700104487 -0.74 -0.72
920 -0.60 -0.684105086 -0.72 -0.70
940 -0.49 -0.670906657 -0.70 -0.59
960 -0.57 -0.652616882 -0.79 -0.67
980 -0.69 -0.780451584 -0.92 -0.80
1000 -0.50 -0.579050016 -0.71 -0.59
1020 -0.44 -0.520124817 -0.65 -0.53
1040 -0.56 -0.646487999 -0.68 -0.66
1060 -0.53 -0.61409843 -0.65 -0.63
1080 -0.61 -0.692259407 -0.73 -0.71
1100 -0.59 -0.778067875 -0.71 -0.70
1120 -0.51 -0.589313698 -0.62 -0.60
1140 -0.59 -0.674246347 -0.71 -0.69
1160 -0.59 -0.772809696 -0.81 -0.69
1180 -0.49 -0.571924686 -0.70 -0.59
1200 -0.60 -0.683266544 -0.72 -0.70
1220 -0.62 -0.702502441 -0.74 -0.72
1240 -0.52 -0.697679591 -0.63 -0.61
1260 -0.48 -0.556905079 -0.59 -0.57
1280 -0.50 -0.577614117 -0.61 -0.59
1300 -0.54 -0.616729617 -0.85 -0.63
1320 -0.47 -0.542812586 -0.87 -0.56
1340 -0.51 -0.588339233 -0.82 -0.60
1360 -0.55 -0.632188034 -0.67 -0.65
1380 -0.50 -0.677834094 -0.81 -0.59
1400 -0.53 -0.605716264 -0.74 -0.62
1420 -0.51 -0.592453921 -0.72 -0.61
1440 -0.47 -0.54442234 -0.67 -0.56
1460 -0.52 -0.597627283 -0.63 -0.61
1480 -0.60 -0.687511206 -0.72 -0.71
1500 -0.56 -0.845332503 -0.68 -0.66
1520 -0.51 -0.594556427 -0.63 -0.61
1540 -0.52 -0.600127983 -0.63 -0.62
1560 -0.68 -0.763811493 -0.80 -0.78
1580 -0.63 -0.716696453 -0.75 -0.74
1600 -0.56 -0.637724495 -0.67 -0.65
1620 -0.49 -0.568040562 -0.60 -0.58
1640 -0.52 -0.59500649 -0.63 -0.61
1660 -0.55 -0.835867977 -0.87 -0.65
1680 -0.50 -0.676659012 -0.71 -0.59
1700 -0.48 -0.652818418 -0.58 -0.57
1720 -0.44 -0.520046043 -0.55 -0.53
1740 -0.44 -0.520207477 -0.55 -0.53
1760 -0.48 -0.562647343 -0.59 -0.58
1780 -0.48 -0.554053783 -0.58 -0.57
1800 -0.43 -0.706542253 -0.83 -0.52
1820 -0.57 -0.651196468 -0.69 -0.67
1840 -0.60 -0.786887836 -0.72 -0.71
1860 -0.53 -0.611633921 -0.64 -0.63
1880 -0.49 -0.573253649 -0.60 -0.59
1900 -0.55 -0.630878353 -0.66 -0.65
1920 -0.54 -0.621197701 -0.65 -0.64
1940 -0.48 -0.659202099 -0.59 -0.57
1960 -0.48 -0.756033361 -0.79 -0.57
1980 -0.51 -0.590575409 -0.62 -0.61
2000 -0.45 -0.629546356 -0.56 -0.54
2020 -0.61 -0.689642525 -0.73 -0.71
2040 -0.47 -0.547285175 -0.58 -0.56
2060 -0.58 -0.766490173 -0.70 -0.69
2080 -0.54 -0.719373226 -0.65 -0.64
2100 -0.53 -0.71410557 -0.75 -0.63
2120 -0.42 -0.791315556 -0.72 -0.50
2140 -0.49 -0.769642115 -0.60 -0.58
2160 -0.51 -0.591963601 -0.62 -0.61
2180 -0.55 -0.62949909 -0.66 -0.65
2200 -0.62 -0.700474322 -0.74 -0.72
2220 -0.53 -0.611853409 -0.64 -0.63
2240 -0.50 -0.574397278 -0.60 -0.59
2260 -0.51 -0.590288258 -0.62 -0.61
2280 -0.51 -0.691090393 -0.62 -0.61
2300 -0.41 -0.588510704 -0.61 -0.50
2320 -0.47 -0.546687663 -0.68 -0.56
2340 -0.54 -0.619913369 -0.75 -0.64
2360 -0.54 -0.625763988 -0.66 -0.64
2380 -0.47 -0.543681717 -0.57 -0.56
2400 -0.44 -0.516315258 -0.74 -0.53
2420 -0.39 -0.65993166 -0.48 -0.47
2440 -0.49 -0.573288727 -0.60 -0.59
2460 -0.46 -0.640683174 -0.67 -0.56
2480 -0.48 -0.553744411 -0.58 -0.57
2500 -0.50 -0.579372561 -0.61 -0.59
2520 -0.55 -0.729469824 -0.76 -0.65
2540 -0.56 -0.638608551 -0.67 -0.66
2560 -0.51 -0.592733955 -0.62 -0.61
2580 -0.50 -0.576570082 -0.61 -0.59
2600 -0.46 -0.632146645 -0.66 -0.55

==> figure/src/iterative_rlhf_qwen_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.735 0.735 0.732 0.734
60 1.068 0.828 0.876 0.894
100 1.134 0.885 0.943 0.976
140 1.205 0.956 1.005 1.052
180 1.261 1.021 1.072 1.115
220 1.328 1.087 1.329 1.077
260 1.378 1.142 1.186 1.033
300 1.424 1.198 1.235 1.278
340 1.371 1.253 1.388 1.323
380 1.523 1.312 1.338 1.072
420 1.782 1.368 1.394 1.427
460 1.629 1.409 1.542 1.273
500 1.876 1.555 1.485 1.218
540 1.912 1.599 1.629 1.458
580 1.947 1.645 1.671 1.498
620 1.884 1.789 1.612 1.536
660 2.022 1.833 1.654 1.678
700 1.962 1.978 1.697 1.721
740 1.702 1.723 1.642 1.765
780 2.041 1.765 1.784 1.809
820 2.380 1.805 1.824 1.850
860 2.515 1.842 1.959 1.987
900 2.449 1.980 1.995 2.123
940 2.584 2.116 1.929 2.359
980 2.623 2.153 1.966 1.997
1020 2.665 2.292 2.002 2.035
1060 2.405 2.129 2.138 2.072
1100 2.545 2.265 2.073 2.208
1140 2.583 2.399 2.106 2.342
1180 2.618 2.132 2.338 2.173
1220 2.652 2.265 2.168 2.304
1260 2.786 2.398 2.398 2.235
1300 2.520 2.330 2.229 2.366
1340 2.455 2.262 2.359 2.497
1380 2.589 2.294 2.289 2.328
1420 2.623 2.325 2.219 2.359
1460 2.553 2.351 2.344 2.485
1500 2.484 2.278 2.370 2.412
1540 2.416 2.205 2.396 2.439
1580 2.347 2.432 2.322 2.466
1620 2.577 2.258 2.347 2.492
1660 2.505 2.383 2.271 2.517
1700 2.632 2.206 2.393 2.541
1740 2.658 2.329 2.415 2.564
1780 2.784 2.250 2.437 2.387
1820 2.510 2.272 2.458 2.611
1860 2.535 2.493 2.480 2.433
1900 2.557 2.214 2.399 2.353
1940 2.680 2.433 2.418 2.573
1980 2.600 2.452 2.536 2.494
2020 2.621 2.470 2.453 2.414
2060 2.641 2.387 2.470 2.433
2100 2.660 2.403 2.487 2.651
2140 2.679 2.319 2.403 2.668
2180 2.697 2.334 2.318 2.685
2220 2.600 2.449 2.433 2.560
2260 2.689 2.563 2.548 2.615
2300 2.583 2.477 2.462 2.630
2340 2.637 2.390 2.475 2.544
2380 2.576 2.402 2.588 2.528
2420 2.589 2.314 2.400 2.410
2460 2.640 2.425 2.412 2.582
2500 2.651 2.435 2.523 2.593
2540 2.670 2.345 2.434 2.504
2580 2.680 2.455 2.445 2.514
2600 2.640 2.455 2.545 2.514

==> figure/src/position_stats_latex.dat <==
# position mean_logprob lower_bound upper_bound
0 -0.35187573598669586 -0.8606449140063825 0.15689344203299083
1 -0.48293345980725894 -1.1012322968356258 0.13536537722110792
2 -0.24358614063538567 -0.7459513129166285 0.25877903164585725
3 -0.05660117778360255 -0.3061896785646776 0.19298732299747248
4 -0.07267849701982905 -0.3766559909536192 0.2312989969139611
5 -0.17377952185851872 -0.6021523048841602 0.25459326116712266
6 -0.1428726595326146 -0.5726937371422117 0.28694841807698257
7 -0.2244768927482618 -0.734119182313356 0.2851653968168325
8 -0.13797138661362474 -0.5445633631408718 0.26862058991362237
9 -0.2589791526106709 -0.7759675167386726 0.25800921151733086
10 -0.2184517568951183 -0.6993197228773403 0.2624162090871037
11 -0.1910193565435481 -0.6440945257425472 0.2620558126554511
12 -0.2403618666840658 -0.739534281848759 0.25881054848062734
13 -0.2654149043636456 -0.8161690393415693 0.28533923061427807
14 -0.23916413935244818 -0.7867237243052576 0.30839544560036125
15 -0.2588315360184024 -0.8192141675489293 0.3015510955121245
16 -0.21933697762032214 -0.7368552454076587 0.29818129016701445
17 -0.22908890162031564 -0.7577654057489378 0.29958760250830646
18 -0.2450124928021314 -0.7973271297858595 0.3073021441815968
19 -0.2464257837201228 -0.8040455165334394 0.31119394909319376
20 -0.25083817903535083 -0.8105578151649695 0.3088814570942679
21 -0.2612532324429043 -0.8258642402183225 0.30335777533251385
22 -0.26880690112501215 -0.8388425770988219 0.3012287748487976
23 -0.2517736243659586 -0.7907802324521569 0.28723298372023964
24 -0.25598364599170503 -0.8020893072513662 0.29012201526795617
25 -0.26921974522979064 -0.8417507737247408 0.30331128326515955
26 -0.251519809773725 -0.7954069988597259 0.29236737931227585
27 -0.25796420689030264 -0.8145282766414159 0.29859986286081064
28 -0.26202927588724206 -0.8301652098332464 0.3061066580587623
29 -0.23834610361185576 -0.7535619759800316 0.27686976875632013
30 -0.230300602280128 -0.7601881332220388 0.29958692866178277
31 -0.2435490053620614 -0.7831301425219092 0.2960321317977864
32 -0.2401510978177867 -0.7914063183204683 0.3111041226848948
33 -0.21859339856092944 -0.7320954382588778 0.294908641137019
34 -0.23317133237976248 -0.775607859025137 0.30926519426561194
35 -0.22306679941530091 -0.7271987107374137 0.2810651119068118
36 -0.2049756847339673 -0.6839241853866077 0.27397281591867306
37 -0.1862246800721539 -0.6352250438900015 0.2627756837456936
38 -0.19593291655064757 -0.686410458984903 0.29454462588360786
39 -0.2051174305440055 -0.7187324385597298 0.30849757747171874
40 -0.20262780597196287 -0.6988753277647024 0.2936197158207766
41 -0.18814807803326228 -0.6594474220958004 0.28315126602927587
42 -0.19229825298329128 -0.6674458806491295 0.28284937468254684
43 -0.19536643493357664 -0.6796022695085364 0.2888693996413832
44 -0.19048140381018527 -0.6708970098080166 0.2899342021876461
45 -0.18630050105937812 -0.657088121458451 0.2844871193396947
46 -0.18782293418295837 -0.6656433574800561 0.28999748911413936
47 -0.19765104437041753 -0.6890795047157674 0.29377741597493234
48 -0.17940514100388946 -0.6445327404186525 0.2857224584108736
49 -0.1756941077717799 -0.6465317441901246 0.29514352864656485
50 -0.16555567495077742 -0.6144602062741625 0.28334885637260765
51 -0.17588192904061753 -0.6345598667789455 0.2827960086977104
52 -0.1896627780848779 -0.6758780405672054 0.2965524843974495
53 -0.17037174042924136 -0.6251153340842559 0.28437185322577313
54 -0.1744088253619721 -0.6394370332844586 0.2906193825605144
55 -0.17184329565104778 -0.637863338279886 0.29417674697779034
56 -0.1683047510530457 -0.6265273323671101 0.2899178302610187
57 -0.15417500855882582 -0.5861880952342334 0.2778380781165818
58 -0.16031333917612667 -0.5928518914090566 0.27222521305680325
59 -0.15819205909825101 -0.5986065400211418 0.2822224218246398
60 -0.15317059006034886 -0.5797219067678119 0.2733807266471141
61 -0.1534732425243356 -0.5815448022492219 0.2745983172005506
62 -0.15759916704517157 -0.598056935251386 0.28285860116104294
63 -0.15364072589576333 -0.5939184678199921 0.2866370160284655
64 -0.14281805349280421 -0.5413560055285599 0.2557198985429515
65 -0.14969533776226301 -0.5805031217863823 0.2811124462618563
66 -0.14588572892764223 -0.5764311360090033 0.28465967815371884
67 -0.13826281826459466 -0.5444059743608591 0.26788033783166976
68 -0.14576707881173773 -0.5605463844160079 0.2690122267925324
69 -0.15566647002071432 -0.6014405926860318 0.2901076526446032
70 -0.14337512220629656 -0.5622367944227707 0.27548655001017763
71 -0.14954449960495547 -0.5832612614804762 0.28417226227056525
72 -0.15412228352327484 -0.5896411222302409 0.2813965551836913
73 -0.1482311903187639 -0.5873400555479956 0.2908776749104678
74 -0.14062166038328708 -0.5585022399683318 0.2772589192017577
75 -0.1430403825394828 -0.5740645335338677 0.28798376845490203
76 -0.13888984930370274 -0.5481037497460506 0.27032405113864505
77 -0.13887557111546026 -0.5478608210436924 0.2701096788127719
78 -0.13432859132843303 -0.5484813203862003 0.27982413772933434
79 -0.1335904275075858 -0.5236521714699874 0.2564713164548158
80 -0.13512024810263037 -0.543936461508264 0.2736959653030032
81 -0.13516151383374245 -0.5366283346114008 0.26630530694391585
82 -0.12443267499064778 -0.5073712682298608 0.2585059182485653
83 -0.13024197011259975 -0.530309665705444 0.26982572548024447
84 -0.12417387882756518 -0.5028070136129927 0.25445925595786234
85 -0.12018056041236337 -0.49495923938382314 0.2545981185590964
86 -0.1340615515750247 -0.5508818827341178 0.2827587795840683
87 -0.13461510485228237 -0.5478483711865352 0.2786181614819705
88 -0.1269792489054131 -0.5258193365328022 0.2718608387219761
89 -0.1299075493002337 -0.5286704148624292 0.2688553162619617
90 -0.11964462878531884 -0.5005740073437328 0.26128474977309507
91 -0.1250043335239542 -0.520180575887595 0.27017190883968667
92 -0.11857930192478439 -0.5087991775633999 0.2716405737138311
93 -0.1275636652584277 -0.5275741151192629 0.27244678460240757
94 -0.12483235066998356 -0.5209997528377532 0.2713350514977861
95 -0.10279852969285964 -0.4347796255074521 0.22918256612173282
96 -0.13528897665577574 -0.5514737959658261 0.2808958426542747
97 -0.12072938013204104 -0.5178346005977116 0.2763758403336295
98 -0.11706845004070453 -0.5017748109540775 0.2676379108726684
99 -0.1179377657879875 -0.5040274131873785 0.2681518816114035
100 -0.1307734107507033 -0.5472510205042659 0.28570419900285926
101 -0.117293798776446 -0.49578355486435643 0.2611959573114644
102 -0.11281809080531124 -0.4800456224441358 0.2544094408335133
103 -0.11581264922290067 -0.49557808358503536 0.263952785139234
104 -0.1142126274433224 -0.4879118694873313 0.2594866146006865
105 -0.12298445298993997 -0.5164398763681595 0.2704709703882795
106 -0.11653251502927121 -0.5015523938833425 0.2684873638248001
107 -0.10994177101787349 -0.4805645929810214 0.2606810509452744
108 -0.12616021460689106 -0.5325442452995108 0.28022381608572877
109 -0.11019950644345784 -0.4786672045750793 0.2582681916881636
110 -0.12193286743496103 -0.5234988825533994 0.2796331476834773
111 -0.11344714079294294 -0.5017484644381203 0.27485418285223434
112 -0.114553097004711 -0.508980841372195 0.279874647362773
113 -0.1171381682028263 -0.508560147131617 0.27428381072596436
114 -0.10293954302635328 -0.44858382680297115 0.2427047407502646
115 -0.11039937370967441 -0.4719978632487879 0.2511991158294391
116 -0.11865287871002682 -0.5122030105082395 0.27489725308818586
117 -0.11614084749853157 -0.4973766955046647 0.2650950005076016
118 -0.11932952614130876 -0.5006165353502547 0.2619574830676372
119 -0.11591094417700792 -0.4944970273691496 0.26267513901513373
120 -0.11485177528528841 -0.4934281378141568 0.26372458724358
121 -0.11287091712825786 -0.4987190788094691 0.27297724455295336
122 -0.1072695944800246 -0.4722561553202196 0.2577169663601704
123 -0.11086147623699634 -0.4888471476159372 0.2671241951419446
124 -0.10607664824772915 -0.4640155369989225 0.2518622405034642
125 -0.11857759217777297 -0.5181048517932496 0.2809496674377036
126 -0.11073695223404152 -0.48854455308432876 0.26707064861624574
127 -0.110374784145087 -0.47621834773507815 0.25546877944490415
128 -0.11856695561038967 -0.521433486485934 0.28429957526515465
129 -0.11892970560731646 -0.5025937835763792 0.26473437236174624
130 -0.10724828012615173 -0.4741380482279268 0.25964148797562336
131 -0.10793891727858367 -0.4830216615335084 0.26714382697634104
132 -0.10962364020172259 -0.479261485606035 0.2600142052025898
133 -0.10035401913064268 -0.45946713941388306 0.2587591011525977
134 -0.11137254930991247 -0.47224164439978666 0.24949654577996172
135 -0.10859949477677286 -0.47749182745369234 0.2602928379001467
136 -0.1114742993653695 -0.49876265935858044 0.2758140606278414
137 -0.10508574726135127 -0.4696017224451824 0.25943022792247983
138 -0.09759402106794224 -0.4400416784883128 0.24485363635242835
139 -0.11567126813712161 -0.4924512040771447 0.26110866780290154
140 -0.1120940829514749 -0.4875521772760633 0.26336401137311355
141 -0.10309496155638669 -0.47169072766617376 0.26550080455340036
142 -0.1073839310892976 -0.47920826392105625 0.26444040174246103
143 -0.09805696661388388 -0.456246332284602 0.2601323990568343
144 -0.10355201674997075 -0.45508229225753205 0.24797825875759053
145 -0.0999344054377906 -0.4507263716032842 0.25085756072770304
146 -0.10059216984860157 -0.4512464645385606 0.2500621248413574
147 -0.09943125765069814 -0.4498174782457228 0.2509549629443265
148 -0.10705195960102182 -0.46581902571296385 0.2517151065109202
149 -0.10086647641813078 -0.4478298154949321 0.24609686265867053
150 -0.09992071674366783 -0.4555461091273314 0.25570467563999577
151 -0.10277865258925219 -0.460680806016548 0.25512350083804364
152 -0.09676074655749875 -0.44824895546140153 0.2547274623464041
153 -0.09669726202523812 -0.450165011578301 0.2567704875278247
154 -0.09961650198163575 -0.4639059906668645 0.264672986703593
155 -0.10197600241409652 -0.46314784991755986 0.2591958450893669
156 -0.09546071295149229 -0.45066708376182274 0.2597456578588382
157 -0.09585109629187269 -0.4270863495374638 0.23538415695371848
158 -0.0995115615331252 -0.4502800895660201 0.25125696649976975
159 -0.0961958411508265 -0.4462494760035671 0.2538577937019142
160 -0.10175116758597834 -0.4697256614565563 0.2662233262845996
161 -0.08899443794501033 -0.41872625189500673 0.24073737600498607
162 -0.10165661614122452 -0.4712503556629805 0.2679371233805315
163 -0.09883268076397889 -0.45612671654016723 0.25846135501220946
164 -0.10432542092694413 -0.47360097137390467 0.2649501295200164
165 -0.09387187580056412 -0.4470839294234907 0.25934017782236246
166 -0.09543469367176019 -0.4452625718467452 0.2543931845032249
167 -0.10432246220719463 -0.48663852700403853 0.2779936025896492
168 -0.10029098501656096 -0.46148034682831135 0.2608983767951894
169 -0.09920310725499965 -0.4572543710345838 0.2588481565245845
170 -0.09838678873299597 -0.45641841664678096 0.25964483918078907
171 -0.10162681398833413 -0.4763479724732458 0.27309434449657755
172 -0.09459835957244143 -0.4436327864084693 0.2544360672635864
173 -0.10700900618075232 -0.49136034993558586 0.2773423375740812
174 -0.09803022655187164 -0.4408748342329011 0.24481438112915777
175 -0.08676602076654338 -0.4184376742313706 0.24490563269828386
176 -0.09462420463215639 -0.44024499932618477 0.250996590061872
177 -0.10370309342800348 -0.46589320285911745 0.25848701600311047
178 -0.08482792379443699 -0.3954833328588341 0.2258274852699601
179 -0.08895237038663116 -0.41323172042348705 0.2353269796502247
180 -0.09875464615329399 -0.4460952903167113 0.24858599801012332
181 -0.09538693239341817 -0.4390899795731439 0.24831611478630755
182 -0.10231184140618851 -0.47017592098132843 0.26555223816895135
183 -0.10012572272801627 -0.45842237789151513 0.25817093243548256
184 -0.09500814070895544 -0.43878000302434317 0.24876372160643231
185 -0.09559850823197175 -0.4494283034468085 0.258231286982865
186 -0.0952836996258109 -0.44551926953067744 0.25495187027905564
187 -0.10248272834888325 -0.46441941499294714 0.2594539582951807
188 -0.0961625571295927 -0.4361427147467996 0.2438176004876142
189 -0.09939502181261647 -0.47536141038806534 0.27657136676283245
190 -0.10552126769319718 -0.4797281404453187 0.2686856050589243
191 -0.09621768722550336 -0.4491838908527348 0.256748516401728
192 -0.10452162374623497 -0.4746440199538438 0.26560077246137387
193 -0.11591229552598535 -0.5162612935014347 0.28443670244946395
194 -0.09575236360965386 -0.43875303468992854 0.24724830747062085
195 -0.08655249671257434 -0.4130218421460833 0.23991684872093463
196 -0.0922207658965328 -0.44555331002950593 0.2611117782364403
197 -0.10307474792495701 -0.48180780742436163 0.2756583115744476
198 -0.09420749949863276 -0.4359790894736861 0.24756409047642053
199 -0.10072696958032859 -0.45366851077666925 0.25221457161601213
200 -0.09615707699861101 -0.43989821782771266 0.24758406383049067
201 -0.09282814739862791 -0.4273777846191388 0.241721489821883
202 -0.0899479749033367 -0.4110135613658997 0.2311176115592263
203 -0.1029024548303543 -0.47420242413033586 0.26839751446962723
204 -0.09406621374781156 -0.4457134904699889 0.25758106297436584
205 -0.09258186965993008 -0.4277768780946756 0.24261313877481544
206 -0.10015328588727604 -0.4558402413819448 0.25553366960739266
207 -0.08385971001955535 -0.38441595872040335 0.21669653868129268
208 -0.08744600007737771 -0.4236939873376071 0.24880198718285165
209 -0.09942198434739988 -0.43940449647776547 0.24056052778296574
210 -0.09819060177627323 -0.4495241051213641 0.2531429015688177
211 -0.09334144640647121 -0.4321146191967683 0.24543172638382585
212 -0.08160054318124665 -0.39079377860920955 0.22759269224671624
213 -0.08861044176584 -0.4355166119238645 0.2582957283921845
214 -0.090057128360164 -0.42195547486590984 0.24184121814558185
215 -0.09178785227375275 -0.4244598077252458 0.24088410317774028
216 -0.0878564553323079 -0.42629217002083336 0.25057925935621755
217 -0.0879052664560226 -0.4249708181743643 0.2491602852623191
218 -0.09249137057504463 -0.4250609130599975 0.2400781719099082
219 -0.07367159526666481 -0.35986701859549186 0.21252382806216227
220 -0.08025346899810307 -0.39109015778025147 0.23058321978404536
221 -0.09440546858638268 -0.45131750031730977 0.26250656314454435
222 -0.08155469729001903 -0.4158076551044624 0.25269826052442435
223 -0.0931968114155775 -0.4400135999220784 0.2536199770909234
224 -0.09498042601208594 -0.43781278944544033 0.24785193742126843
225 -0.09484891787193199 -0.4528856624583149 0.2631878267144509
226 -0.09361662898722622 -0.42708998280515104 0.2398567248306986
227 -0.09490385936546482 -0.4445621254785333 0.2547544067476037
228 -0.09273951316226003 -0.4390562453534777 0.25357721902895763
229 -0.089997870524111 -0.4303248530053068 0.2503291119570848
230 -0.08343332141416596 -0.39570519463213594 0.228838551803804
231 -0.081578619667495 -0.3896238132902734 0.22646657395528344
232 -0.09874845649171332 -0.46139160333226004 0.2638946903488334
233 -0.08841232426977175 -0.42359264021339654 0.24676799167385305
234 -0.08305975340902112 -0.396845378165984 0.23072587134794176
235 -0.08895411013366025 -0.43253185677684625 0.2546236365095257
236 -0.08453527074169717 -0.405315928011159 0.2362453865277647
237 -0.09321864723957789 -0.43379919490581104 0.24736190042665523
238 -0.08909893492783291 -0.42414950927007755 0.24595163941441175
239 -0.09636372594214686 -0.41429486311755503 0.2215674112332613
240 -0.09351712208273953 -0.4517109428097208 0.2646766986442417
241 -0.10028595198172169 -0.45418098115350414 0.25360907719006076
242 -0.08726786819359066 -0.4205949078284943 0.24605917144131295
243 -0.08726541470189318 -0.4012188573853284 0.22668802798154203
244 -0.08341955148313797 -0.4044811575118378 0.23764205454556186
245 -0.0900537074562779 -0.41543085206501984 0.23532343715246407
246 -0.0891781928655332 -0.42023501825044424 0.24187863251937786
247 -0.10549730876506683 -0.4716486731422589 0.2606540556121253
248 -0.10047911518026964 -0.4422864135824385 0.2413281832218992
249 -0.09739930362082258 -0.44723918893082526 0.25244058168918015
250 -0.08014932919010499 -0.3924449050787028 0.23214624669849282
251 -0.09031930830450655 -0.429734556566724 0.24909593995771087
252 -0.09692121908165006 -0.4604836120349689 0.26664117387166875
253 -0.08894826996576005 -0.40928587482076295 0.23138933488924285
254 -0.09115937391344983 -0.43300401205562355 0.25068526422872384
255 -0.10397501693676359 -0.49416997604634577 0.2862199421728186
256 -0.08537135820954939 -0.38959606818189235 0.21885335176279358
257 -0.09400331746833329 -0.44270824955652904 0.25470161461986246
258 -0.08426978840736549 -0.4107845930150156 0.2422450162002846
259 -0.08211257461240848 -0.39539367255668667 0.23116852333186969
260 -0.08594122171845693 -0.4137576219252422 0.24187517848832835
261 -0.1006833746944857 -0.46836480791492774 0.26699805852595637
262 -0.09207175717570622 -0.452200989404407 0.2680574750529946
263 -0.09496598766053524 -0.4328367851987398 0.24290480987766935
264 -0.10748123122595342 -0.5127875562524306 0.2978250938005237
265 -0.09854008489598433 -0.4317043057255689 0.23462413593360026
266 -0.09413619247622687 -0.44054714529136774 0.25227476033891394
267 -0.10503794470925418 -0.4755640302670394 0.265488140848531
268 -0.09113682626212377 -0.4269847447546272 0.24471109223037968
269 -0.09655102694559753 -0.4539775737170023 0.26087551982580726
270 -0.10115554531057741 -0.4544300196311437 0.2521189290099889
271 -0.101819808851752 -0.4802767280379308 0.2766371103344268
272 -0.10035533635192274 -0.4659752344918486 0.2652645617880031
273 -0.09144526326870868 -0.4259050284784985 0.24301450194108115
274 -0.10834652428941234 -0.5072206812853427 0.29052763270651805
275 -0.0924828725886764 -0.45947434859374925 0.2745086034163965
276 -0.09698056129284413 -0.4688570362854003 0.274895913699712
277 -0.09801037475154414 -0.46007805994966233 0.2640573104465741
278 -0.08899654759441686 -0.40171586417192506 0.22372276898309137
279 -0.08734536332112033 -0.4245762527907869 0.24988552614854628
280 -0.09505245942278727 -0.45383160396363564 0.2637266851180611
281 -0.1106435404706189 -0.4973907551860377 0.27610367424479987
282 -0.09413917935482073 -0.44793630374169546 0.25965794503205397
283 -0.0977741307397877 -0.4459315007794817 0.2503832392999063
284 -0.09288740574208344 -0.4730405281129274 0.28726571662876055
285 -0.10033448009670076 -0.456059400365248 0.2553904401718465
286 -0.09792861198768225 -0.4545490142610971 0.2586917902857326
287 -0.08488346182804478 -0.4372681249186981 0.2675012012626085
288 -0.08216302615754169 -0.38902294760361633 0.22469689528853298
289 -0.08196050594770404 -0.3907824084874862 0.2268613965920781
290 -0.08852676775096124 -0.40631227911434536 0.22925874361242288
291 -0.08945309837384233 -0.4410361727892925 0.2621299760416078
292 -0.08572802094282586 -0.4234006600774285 0.2519446181917767
293 -0.08727079332976034 -0.42097337215177966 0.24643178549225897
294 -0.09158497093311134 -0.4538989562151629 0.2707290143489402
295 -0.08536177287886595 -0.41854801377700956 0.24782446801927763
296 -0.08755959495965394 -0.40792828034724604 0.23280909042793818
297 -0.09248573096914246 -0.44232212123410547 0.2573506592958205
298 -0.07447263420116494 -0.3627989944066182 0.2138537260042883
299 -0.0910492032589988 -0.45072065787580595 0.2686222513578084
300 -0.09532181062807156 -0.46350205768451136 0.27285843642836827
301 -0.10035513486624502 -0.46393020296048953 0.26321993322799947
302 -0.08518075109498847 -0.3926518895687704 0.22229038737879347
303 -0.07738108709953762 -0.3711739699623979 0.21641179576332265
304 -0.0888166479800447 -0.4151935089946789 0.23756021303458952
305 -0.07711652051948643 -0.38343789812136453 0.2292048570823917
306 -0.08305562821746633 -0.4130263840523238 0.24691512761739115
307 -0.08350175097662009 -0.3980915832924593 0.2310880813392191
308 -0.08927792804689112 -0.4270877191126881 0.2485318630189059
309 -0.07737305439869101 -0.38662351740977935 0.2318774086123973
310 -0.08233450882932715 -0.4162640671301315 0.2515950494714772
311 -0.0850839769375366 -0.409667720445232 0.23949976657015876
312 -0.09616560957067558 -0.44892355774457327 0.25659233860322206
313 -0.0973572255342823 -0.46606767227717116 0.2713532212086066
314 -0.06996265408843819 -0.3612024889150276 0.22127718073815125
315 -0.0646524612876817 -0.3369827654531328 0.20767784287776941
316 -0.07948911593147077 -0.38824594311410837 0.2292677112511668
317 -0.07298684477151504 -0.3562306682160973 0.21025697867306722
318 -0.09328662342304238 -0.44305729492156753 0.25648404807548275
319 -0.0816082546870069 -0.3930357175657787 0.22981920819176493
320 -0.09213332878841425 -0.44325540244132877 0.2589887448645003
321 -0.08217304865740133 -0.4278406020517625 0.26349450473695984
322 -0.09300878960343525 -0.4584190879161232 0.2724015087092526
323 -0.08071645695076662 -0.4141289514178289 0.25269603751629566
324 -0.08111927658052522 -0.43855433372962105 0.27631578056857065
325 -0.08169354554973865 -0.4024857481021722 0.23909865700269492
326 -0.09417697906711801 -0.4581397342439639 0.26978577610972787
327 -0.09256911146375499 -0.4506451620133578 0.2655069390858479
328 -0.09501468749921928 -0.47938792057162266 0.28935854557318413
329 -0.08411161606542349 -0.43518301619580607 0.26695978406495907
330 -0.07481342940624894 -0.36352171386279797 0.21389485505030006
331 -0.07902939621992679 -0.37001885782808447 0.21196006538823092
332 -0.07508337895107828 -0.3881222783996484 0.23795552049749183
333 -0.09679643575023456 -0.43367346071677687 0.24008058921630776
334 -0.09336401966540762 -0.425282143670763 0.23855410433994773
335 -0.08742262044944113 -0.41586468460318304 0.2410194437043008
336 -0.0957680201229185 -0.4718408063547536 0.2803047661089166
337 -0.09413355284681998 -0.44217717424003267 0.25391006854639275
338 -0.0874652221152419 -0.45408092390969085 0.2791504796792071
339 -0.09498747890031661 -0.4291143871304611 0.23913942932982785
340 -0.09669844096670342 -0.4637709300368215 0.27037404810341464
341 -0.09051837084218495 -0.45184662353656946 0.27080988185219956
342 -0.07440857787147945 -0.3425853317461629 0.19376817600320398
343 -0.08048479774858308 -0.40654494513569145 0.2455753496385253
344 -0.08956151859566072 -0.44698158828349277 0.26785855109217127
345 -0.0756228989929171 -0.3968163519117366 0.2455705539259024
346 -0.09650254938639384 -0.465843998210543 0.2728388994377553
347 -0.10770272212008322 -0.48974550647208215 0.27434006223191565
348 -0.07043894905193694 -0.3545080380371992 0.21363013993332536
349 -0.0968481103128663 -0.4637267549276908 0.2700305343019582
350 -0.08276503725546755 -0.39376577192337525 0.22823569741244012
351 -0.09807488146537341 -0.48754984778484595 0.29140008485409913
352 -0.08011257734784331 -0.4392437869372118 0.2790186322415251
353 -0.10098861351953548 -0.5049426723151713 0.30296544527610036
354 -0.08718679992289621 -0.41929738513134107 0.24492378528554862
355 -0.09192762513198771 -0.45461499530078375 0.27075974503680833
356 -0.0810031046448167 -0.395368104636128 0.2333618953464946
357 -0.09665666362971226 -0.44603335043306874 0.2527200231736442
358 -0.10175170364905992 -0.4643808917205018 0.2608774844223819
359 -0.07811655938525171 -0.3550317040553353 0.1987985852848319
360 -0.10021205787455544 -0.4730742623875327 0.2726501466384218
361 -0.10648740946695458 -0.47530621063066375 0.2623313916967546
362 -0.09883968596454659 -0.41743472724373853 0.21975535531464538
363 -0.09404540937572067 -0.42027001174315815 0.23217919299171677
364 -0.08814419412840371 -0.390117809371353 0.2138294211145456
365 -0.09165718857274388 -0.4559875648701439 0.2726731877246562
366 -0.10428349396444475 -0.4704626053702148 0.2618956174413253
367 -0.08295964575850118 -0.3945332439860449 0.22861395246904254
368 -0.10986855885560971 -0.5282931791424472 0.30855606143122777
369 -0.09487567825824472 -0.3970831878879911 0.20733183137150163
370 -0.09169272186435727 -0.41898204883397533 0.23559660510526076
371 -0.07720211858734533 -0.3947556939619588 0.24035145678726816
372 -0.10921604394489723 -0.504390341929536 0.2859582540397416
373 -0.10965671921670651 -0.4973138657232413 0.2780004272898283
374 -0.11611985114054443 -0.5530546265475841 0.32081492426649527
375 -0.09926901856094345 -0.44642666709730855 0.24788862997542166
376 -0.09578934747228769 -0.44855075573021275 0.2569720607856374
377 -0.11862055887643458 -0.5386026046666093 0.30136148691374004
378 -0.0884242775387496 -0.43394761190270664 0.25709905682520745
379 -0.08603921433526425 -0.4048756058462239 0.23279717717569542
380 -0.10226580211644615 -0.48547109462055604 0.28093949038766375
381 -0.1199593576152981 -0.5246325182135975 0.2847138029830012
382 -0.11168213458778786 -0.486082887543152 0.26271861836757626
383 -0.09785560879791125 -0.4336767411741633 0.2379655235783408
384 -0.12350634103484255 -0.5690096171913631 0.32199693512167804
385 -0.10797706474954327 -0.4981685944857 0.28221446498661346
386 -0.09301842443793101 -0.44685034834171306 0.26081349946585103
387 -0.09810155430101342 -0.4699781154990848 0.27377500689705797
388 -0.11538592083414767 -0.5479409632534198 0.31716912158512445
389 -0.08610157939608844 -0.42213480086566707 0.24993164207349022
390 -0.11470640279486599 -0.5254193148270738 0.2960065092373419
391 -0.10913778596195414 -0.5142199482149142 0.295944376291006
392 -0.07384431644659442 -0.3817626418346627 0.23407400894147387
393 -0.11538118216680449 -0.56386189133144 0.3330995269978311
394 -0.10115034806375511 -0.4464346360206616 0.24413393989315135
395 -0.05108803859054524 -0.3245904239166491 0.22241434673555865
396 -0.07027796200388457 -0.34533872458032094 0.20478280057255177
397 -0.07969258739800131 -0.34760915677184356 0.18822398197584098
398 -0.13931030336180264 -0.6157066899923851 0.33708608326877976
399 -0.1147601493205706 -0.5064170281571325 0.27689672951599126
400 -0.09247398273467006 -0.40903675096809017 0.22408878549875005
401 -0.06813071709543661 -0.3445798524565036 0.20831841826563036
402 -0.08141844316440698 -0.3800863606504708 0.2172494743216568
403 -0.08235719070433718 -0.4740437925780767 0.3093294111694024
404 -0.07517040107441196 -0.3808312525004752 0.23049045035165128
405 -0.08544191893185071 -0.44660843886870016 0.27572460100499874
406 -0.07166273940865832 -0.35374415431000333 0.21041867549268672
407 -0.11241404638539244 -0.4904191881832717 0.2655910954124868
408 -0.09449577718837539 -0.4556262486322472 0.26663469425549646
409 -0.05892673545329409 -0.3310256853273547 0.21317221442076656
410 -0.06590528279711216 -0.32392355056204203 0.1921129849678177
411 -0.06755157309439405 -0.34660873538877923 0.2115055891999911
412 -0.10170452340059186 -0.4215104233810494 0.2181013765798657
413 -0.0629329648298811 -0.32364086189343777 0.1977749322336756
414 -0.055745078223753096 -0.25632910947205023 0.14483895302454403
415 -0.07367814014689705 -0.35505445540048197 0.20769817510668787
416 -0.11762733367743959 -0.5298056866410434 0.2945510192861643
417 -0.0713657492556126 -0.32927901318285396 0.18654751467162872
418 -0.11435560816808882 -0.5029929058430977 0.27428168950692017
419 -0.0909518161722291 -0.4127637283083709 0.23086009596391271
420 -0.0545416046429445 -0.2747033648929159 0.16562015560702695
421 -0.0687688415345214 -0.3861801697992245 0.2486424867301817
422 -0.10528394156550559 -0.5341635687927765 0.3235956856617653
423 -0.10674817007932848 -0.5125944372622419 0.2990980971035849
424 -0.12228601421168467 -0.5056758467090366 0.2611038182856673
425 -0.08149527175938673 -0.34562086373100054 0.18263032021222705
426 -0.07559781121321486 -0.36734138071029165 0.21614575828386196
427 -0.09983088816916022 -0.4869126790899947 0.2872509027516742
428 -0.07445806860205088 -0.36738092346140566 0.21846478625730387
429 -0.10551633360785029 -0.5467480223328688 0.3357153551171682
430 -0.08032920248466781 -0.3785356463879202 0.2178772414185846
431 -0.06252725038256463 -0.34032810571752414 0.2152736049523949
432 -0.09129956710903228 -0.4227527252001605 0.24015359098209596
433 -0.07278049397306845 -0.4135815510094754 0.2680205630633385
434 -0.07704358461709808 -0.39394575252071135 0.23985858328651516
435 -0.08900630332645018 -0.4152373397687247 0.2372247331158243
436 -0.061091517482800874 -0.3127990080784374 0.19061597311283565
437 -0.07359219959616951 -0.35685516529778866 0.2096707661054496
438 -0.15648831473346506 -0.6436346093867761 0.330657979919846
439 -0.05337951897750493 -0.31610246710247397 0.20934342914746412
440 -0.07447647315891166 -0.3849314204265225 0.2359784741086992
441 -0.10011189896856637 -0.4392296999054057 0.23900590196827298
442 -0.12480566661979318 -0.5360445667503331 0.28643323351074673
443 -0.06359060899199881 -0.36060127236793005 0.23342005438393243
444 -0.09273085050651636 -0.37374001324217154 0.18827831222913882
445 -0.06840511475384921 -0.35893388656686037 0.22212365705916198
446 -0.07591764499436136 -0.3211902771419249 0.16935498715320219
447 -0.08513444487741041 -0.366391019242888 0.19612212948806723
448 -0.05382036980429901 -0.3058930305840003 0.1982522909754023
449 -0.05861024557921152 -0.30376575460568556 0.1865452634472625
450 -0.09558711968082953 -0.5087038860719192 0.31752964671026007
451 -0.09822002722506298 -0.4390792720911193 0.24263921764099336
452 -0.07778273094103966 -0.36172565558756786 0.20616019370548855
453 -0.09437215733736044 -0.4462417261662435 0.25749741149152267
454 -0.11043979206894086 -0.4754178395108394 0.2545382553729576
455 -0.09987698819009738 -0.4741323915592923 0.27437841517909756
456 -0.11531664276001082 -0.5149120485293112 0.28427876300928956
457 -0.09162606613976676 -0.4254341182289149 0.2421819859493814
458 -0.10937741950281317 -0.491859021317195 0.2731041823115687
459 -0.15877311003564576 -0.6049962734939236 0.28745005342263213
460 -0.12086872210665044 -0.5361530305864892 0.2944155863731884
461 -0.13451993035530155 -0.5530173002382024 0.28397743952759935
462 -0.133116319252703 -0.5705585097935553 0.3043258712881492
463 -0.1182853931133059 -0.48400031041446434 0.24742952418785258
464 -0.04830192728870307 -0.2452374460611355 0.1486335914837294
465 -0.12592250237167224 -0.5401911724409956 0.2883461676976511
466 -0.11713141556542542 -0.4543673990609266 0.2201045679300758
467 -0.07507666209113006 -0.29893054792466506 0.14877722374240493
468 -0.09730076813641449 -0.44103988495873664 0.2464383486859077
469 -0.09201386817115681 -0.47522769228426676 0.29119995594195314
470 -0.12682267982271012 -0.6513725362597171 0.3977271766142969
471 -0.1080567010447048 -0.5158445974096916 0.29973119532028203
472 -0.07417788906354955 -0.35201624754685545 0.20366046941975635
473 -0.05997490133482295 -0.3262221150152888 0.2062723123456429
474 -0.04905591733191807 -0.27503620966227876 0.17692437499844266
475 -0.04891586196979329 -0.24217680231293343 0.14434507837334687
476 -0.09941128183248406 -0.39914096372665525 0.20031840006168716
477 -0.10198087882514857 -0.4947066355136518 0.2907448778633547
478 -0.05634307984866403 -0.2590859774479285 0.14639981775060046
479 -0.16202080437921412 -0.5929639019520039 0.2689222931935756
480 -0.057995069057206874 -0.25569111929730276 0.13970098118288904
481 -0.1306103398783776 -0.5507176900297575 0.2894970102730023
482 -0.09775680869242598 -0.4560298198545043 0.26051620246965235
483 -0.0894996316854989 -0.4096754355061658 0.230676172135168
484 -0.0859529683388126 -0.36924946263448793 0.19734352595686272
485 -0.07682394292853924 -0.2906179903985049 0.13697010454142639
486 -0.1791312089818542 -0.7524706649024241 0.3942082469387157
487 -0.1268185264696068 -0.5361517335549278 0.2825146806157143
488 -0.13268628425993023 -0.5890697358447419 0.32369716732488135
489 -0.13956797682111607 -0.4288849840719807 0.14974903042974855
490 -0.10588419591103777 -0.5118340473108105 0.30006565548873493
491 -0.1495758599959056 -0.6325245238112736 0.3333728038194624
492 -0.09508600139278335 -0.5392867602203566 0.34911475743478987
493 -0.14532929676802292 -0.6225438786391716 0.33188528510312576
494 -0.05244416536080549 -0.22918845472747545 0.12430012400586449
495 -0.10948789296710755 -0.534431411687407 0.31545562575319197
496 -0.10042007052156697 -0.47394508133631397 0.27310494029318
497 -0.09943551347664129 -0.4625177013378473 0.2636466743845647
498 -0.0867167213111931 -0.45916078834887375 0.2857273457264875
499 -0.12653925535993243 -0.5564372738744023 0.3033587631545375
500 -0.06711509456527694 -0.27353265549582834 0.1393024663652745
501 -0.04792203864519464 -0.24617001641441008 0.15032593912402079
502 -0.0905097492362385 -0.3952372161060674 0.21421771763359038
503 -0.08434567605599831 -0.3938436402264101 0.2251522881144135
504 -0.09067779513219047 -0.3190387537008765 0.1376831634364955
505 -0.03537020407706466 -0.14913588200360972 0.0783954738494804
506 -0.15534078437584736 -0.6339509660692506 0.3232693973175559
507 -0.12368688264150637 -0.5358379937886397 0.28846422850562703
508 -0.0786044608628587 -0.3513510394007592 0.19414211767504175
509 -0.12435999660619933 -0.5225503243822726 0.27383033116987393
510 -0.051374565214957285 -0.2315894864492395 0.12884035601932492
511 -0.09616169495897595 -0.47519584489527267 0.2828724549773207
512 -0.0684752506665674 -0.31966534612212927 0.18271484478899447
513 -0.11886126085939971 -0.5437850805227866 0.30606255880398714
514 -0.07198767070665468 -0.4095784333062754 0.26560309189296605
515 -0.06145636554590439 -0.28749199881075055 0.16457926771894177
516 -0.09349572764656115 -0.403801059744741 0.21680960445161868
517 -0.16077314709741838 -0.693661063797829 0.37211476960299217
518 -0.10975497300300274 -0.5069322267800163 0.2874222807740108
519 -0.06874151246200466 -0.3275989917482045 0.19011596682419518
520 -0.12140653333094618 -0.5914518887225444 0.34863882206065205
521 -0.09453399191093376 -0.4349598883981258 0.2458919045762583
522 -0.11160270051608746 -0.5126808936852733 0.2894754926530983
523 -0.03835068464019424 -0.17804428330285038 0.10134291402246191
524 -0.06707551355574383 -0.28453656283532175 0.15038553572383406
525 -0.1246417956339773 -0.5497042161701486 0.30042062490219407
526 -0.06407417537052863 -0.2803912203095497 0.15224286956849242
527 -0.025168359131876948 -0.1916219959319912 0.14128527766823729
528 -0.034589544774788185 -0.16990642560315816 0.1007273360535818
529 -0.04822412690267227 -0.25969235932861207 0.1632441055232675
530 -0.09929359828638373 -0.5310890365552321 0.33250183998246463
531 -0.021399406057424387 -0.11526484536928466 0.0724660332544359
532 -0.039744289104508966 -0.2387028491840519 0.15921427097503396
533 -0.02360587688486788 -0.1010366534476233 0.05382489967788753
534 -0.011541177285978416 -0.05971145082182693 0.036629096249870104
535 -0.09575477361074054 -0.36460785720570793 0.17309830998422687
536 -0.11497769107079492 -0.5394959596576918 0.309540577516102
537 -0.058752439302258784 -0.32148063958740086 0.2039757609828833
538 -0.11194013741606045 -0.4991879469180689 0.275307672085948
539 -0.21639021382803475 -0.7489521971262569 0.3161717694701875
540 -0.15670284369431692 -0.6338643832024147 0.32045869581378084
541 -0.10047566704286497 -0.4111448392404144 0.21019350515468443
542 -0.05615309616988737 -0.21843726106276792 0.10613106872299319
543 -0.06535901895471224 -0.3045747935115199 0.1738567556020954
544 -0.12083125282168997 -0.5687303768460479 0.327067871202668
545 -0.08907140704863536 -0.3765813623785915 0.1984385482813208
546 -0.1171133701860505 -0.4377191262490036 0.2034923858769026
547 -0.08279541965919925 -0.49686424974578086 0.3312734104273824
548 -0.1268912462207659 -0.435549652030896 0.18176715958936426
549 -0.08492115241768845 -0.36730791915248545 0.19746561431710857
550 -0.19314640285800053 -0.7497639167086253 0.3634711109926242
551 -0.07012997350743745 -0.2804848537362201 0.1402249067213452
552 -0.09835273718491404 -0.40152356234881553 0.20481808797898743
553 -0.1131855831654805 -0.44793681714938716 0.22156565081842616
554 -0.08249905803752948 -0.3577657565456159 0.1927676404705569
555 -0.10999275821461943 -0.45396776041331977 0.23398224398408093
556 -0.17248772942543047 -0.6792194644847278 0.3342440056338669
557 -0.051280157879755144 -0.23891290206589721 0.1363525863063869
558 -0.06872473315628014 -0.2755244539427654 0.13807498763020515
559 -0.06467837254489138 -0.3254199491559934 0.19606320406621064
560 -0.16973023824573932 -0.7541548322462892 0.4146943557548106
561 -0.11510472737292075 -0.4269034647000345 0.19669400995419295
562 -0.322949570639963 -1.175033406509276 0.5291342652293499
563 -0.18749597340008897 -0.8868477620600013 0.5118558152598234
564 -0.24407866232296616 -0.9794860480691421 0.49132872342320977
565 -0.05905668069839698 -0.1961920422827393 0.07807868088594533
566 -0.11453325762195457 -0.545142483997454 0.3160759687535448
567 -0.02910478617973185 -0.1158989786699386 0.05768940631047491
568 -0.0659675079347546 -0.26643338418183155 0.13449836831232237
569 -0.20969456824471863 -0.7833448122224439 0.3639556757330066
570 -0.17232726084013805 -0.6081330504531166 0.26347852877284056
571 -0.06841162495508334 -0.2751710221647236 0.1383477722545569
572 -0.284599116884278 -1.05969964300826 0.4905014092397038
573 -0.1271398612877377 -0.4972015407479033 0.24292181817242792
574 -0.13956972963261385 -0.64301236435422 0.3638729050889924
575 -0.1320949162419501 -0.5575444802356693 0.293354647751769
576 -0.06440173939933874 -0.3414393763982789 0.21263589759960144
577 -0.062166567657925186 -0.3272874626816438 0.20295432736579347
578 -0.27399207125115305 -0.7631147609477971 0.21513061844549092
579 -0.2511985390471424 -0.8454230752749462 0.3430259971806614
580 -0.1276204852742424 -0.4854377664473368 0.230196795898852
581 -0.13838919446283107 -0.5169169359100853 0.24013854698442308
582 -0.07948178585873028 -0.4040091002692509 0.24504552855179035
583 -0.10678469991794805 -0.45452035006983466 0.2409509502339386
584 -0.41418574807715786 -1.2501893593141897 0.42181786315987396
585 -0.21818282662728902 -0.658864187416061 0.22249853416148294
586 -0.22790890963054106 -0.6824884844216117 0.22667066516052958
587 -0.12812004061946264 -0.4716007270060025 0.2153606457670772
588 -0.15525378459360634 -0.5767254688796221 0.2662178996924094
589 -0.3452570305895994 -1.2232279898009266 0.532713928621728
590 -0.17636702452563924 -0.7138587783146624 0.3611247292633839
591 -0.023527519605744892 -0.09307863606266828 0.04602359685117849
592 -0.10945691285125973 -0.4438679860601359 0.2249541603576164
593 -0.3837047020782559 -1.3675232021614148 0.6001137980049029
594 -0.17788223002268316 -0.5961979807332694 0.24043352068790308
595 -0.04951793571731002 -0.14516822847085223 0.04613235703623219
596 -0.0846206545469812 -0.2955088081053163 0.12626749901135395
597 -0.16214886798723677 -0.46023814043147204 0.1359404044569985
598 -0.20318328989565798 -0.6882726317894268 0.2819060519981108
599 -0.1067424296349202 -0.424612122625647 0.21112726335580662
600 -0.03710284819758236 -0.12045803832739313 0.04625234193222841
601 -0.03868262125586881 -0.13409990859099732 0.0567346660792597
602 -0.017155556860313413 -0.05677459029345521 0.022463476572828385
603 -0.03483656922101561 -0.14042301900558718 0.07074988056355594
604 -0.10896128799411697 -0.395781540586636 0.17785896459840206
605 -0.056713771609198 -0.16919079164278303 0.05576324842438702
606 -0.016811165108954224 -0.06201725507743676 0.02839492485952831
607 -0.18879860681901306 -0.5211210260568292 0.14352381241880308
608 -0.16421271676912674 -0.4571846303929843 0.1287591968547308
609 -0.32211942766017027 -1.1258975910601172 0.48165873573977674
610 -0.28662790548758366 -1.246925725084688 0.6736699141095207
611 -0.009444032773793892 -0.03098084266005414 0.012092777112466358
612 -0.11176188300117929 -0.4765390357237931 0.2530152697214345
613 -0.16505632920400556 -0.5704973358030273 0.24038467739501615
614 -0.10253566502558382 -0.30215712374589687 0.09708579369472924
615 -0.46857949160025214 -1.3720817055528485 0.4349227223523442
616 -0.09388212560988467 -0.2991674698471053 0.11140321862733595
617 -0.0466425399253243 -0.18847938598968686 0.09519430613903826
618 -0.07232224310668241 -0.22877222360993688 0.08412773739657205
619 -0.06678795975263215 -0.27334016958669566 0.1397642500814314
620 -0.024210922923905608 -0.07938376885062573 0.030961923002814522
621 -0.33146155679996525 -1.0086324257763124 0.345709312176382
622 -0.24610867386033988 -0.7461416269409499 0.25392427922027017
623 -0.153143151709331 -0.5575446570264003 0.2512583536077383
624 -0.012494767385052796 -0.04865137700715236 0.023661842237046763
625 -0.009414404196134995 -0.02778980346102641 0.00896099506875642
626 -0.07684664922885531 -0.2234968541074878 0.06980355564977717
627 -0.0033152424051776405 -0.01100169544834786 0.004371210637992579
628 -0.020445387971498974 -0.07764361115281807 0.03675283520982011
629 -0.06568737157246257 -0.25075622145234744 0.11938147830742232
630 -0.04047931736138347 -0.11137172447893359 0.030413089756166654
631 -0.09070312548615472 -0.31655300108153517 0.13514675010922572
632 -0.0010542558843964242 -0.0035101987748477046 0.0014016870060548563
633 -0.06699587276406366 -0.21540079296794293 0.08140904743981561
634 -0.024664711695976393 -0.07976025726633298 0.03043083387438019
635 -0.08790852129434512 -0.32049125505768755 0.1446742124689973
636 -0.02019162714315481 -0.07350470994107533 0.03312145565476571
637 -0.117213287982608 -0.3500836364964425 0.11565706053122651
638 -0.08431133989517914 -0.26263337262960607 0.09401069283924782
639 -0.19014547008440186 -0.6859837457706903 0.3056928056018866
640 -0.0038269117222275995 -0.011910732636671894 0.004256909192216695
641 -0.05458721160523705 -0.1984282568040141 0.08925383359354
642 -0.053728058894505715 -0.19586886854065186 0.08841275075164043
643 -0.1667848114011414 -0.4363127662336097 0.10274314343132693
644 -0.1237328600667027 -0.41147427781434 0.16400855768093459
645 -0.04231927968014913 -0.1445396627947308 0.05990110343443253
646 -0.02690058087110612 -0.07062095131976623 0.01681978957755399
647 -0.18460338348154437 -0.4728812282117356 0.10367446124864688
648 -0.026969512304763806 -0.09280804049088548 0.03886901588135786
649 -0.00323640014380544 -0.006871223693425903 0.00039842340581502196
650 -0.030031685925772916 -0.09699431246896888 0.03693094061742304
651 -0.22724673310585786 -0.7316174374682167 0.277123971256501
652 -0.03131254753558702 -0.08915287209574485 0.0265277770245708
653 -0.3451373676401334 -0.8481088075428529 0.157834072262586
654 -0.28012076020240667 -0.8349541190003373 0.27471259859552394
655 -0.0029550445068669737 -0.008571542318749433 0.0026614533050154858
656 -0.13946653654147667 -0.3576802558347963 0.07874718275184295
657 -0.010549547276222407 -0.03366259122465264 0.012563496672207826
658 -0.11732200966330168 -0.26156300317611736 0.02691898384951398
659 -0.04986267978238175 -0.12981271298940006 0.030087353424636545
660 -0.12009589523076869 -0.34812853975232294 0.10793674929078556
661 -0.274563288687898 -0.8236877799036488 0.27456120252785293
662 -0.31704452632740754 -0.8661760417089142 0.23208698905409908
663 -0.3098412448093768 -0.846458458622654 0.2267759690039004
664 -0.42631326615810394 -0.9649447010843236 0.11231816876811573
665 -0.035294519970193505 -0.09206592723321809 0.02147688729283108
666 -0.04018859563848132 -0.10979109103861659 0.029413899761653955
667 -4.282404370314907e-05 -8.701723465399437e-05 1.3691472476962138e-06
668 -0.02508527642552849 -0.0684719188429484 0.018301365991891416
669 -0.0687668379395916 -0.14120494615886553 0.003671270279682351
670 -0.038432697590451426 -0.0925917609048226 0.01572636572391975
671 -0.4809484921085338 -1.1515437961434598 0.18964681192639227
672 -0.022694771566117804 -0.054281017138042315 0.008891474005806702
673 -0.0019486302879840878 -0.004682687999050776 0.0007854274230825998
674 -0.10937339983259638 -0.19385915016416982 -0.024887649501022915
675 -0.00553006548822547 -0.011709541216994631 0.0006494102405436896
676 -0.001081612421103273 -0.0021584564819931984 -4.768360213347478e-06
677 -0.21032398853094492 -0.4205893278121948 -5.864924969500862e-05
678 -0.15664519369539676 -0.3132888376712799 -1.5497195136049413e-06
679 -1.3470467820297927e-05 -2.6940935640595853e-05 0.0
680 -0.38383170962316626 -0.7676625847816467 -8.344646857949556e-07
681 -0.028152912547739106 -0.0562707781791687 -3.504691630951129e-05
682 -0.004396167518279981 -0.008729156106710434 -6.317892984952778e-05
683 -0.13498638570308685 -0.2699727714061737 0.0
684 -0.003830564208325171 -0.007661009207367897 -1.1920928244535389e-07
685 -0.0012733986950479448 -0.002483856864273548 -6.294052582234144e-05
686 -0.0012348536401418642 -0.002469230443239212 -4.768370445162873e-07
687 -0.15689812599453035 -0.3137894570827484 -6.794906312279636e-06
688 -3.307949008046762e-05 -6.592056161025539e-05 -2.3841855067985307e-07
689 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
690 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
691 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
692 -9.536738616588991e-07 -9.536738616588991e-07 -9.536738616588991e-07
693 -2.0265558760002023e-06 -2.0265558760002023e-06 -2.0265558760002023e-06
694 -6.556489552167477e-06 -6.556489552167477e-06 -6.556489552167477e-06
695 -1.311301275563892e-06 -1.311301275563892e-06 -1.311301275563892e-06
696 -2.0265558760002023e-06 -2.0265558760002023e-06 -2.0265558760002023e-06
697 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
698 -4.6491513785440475e-06 -4.6491513785440475e-06 -4.6491513785440475e-06
699 -0.43988949060440063 -0.43988949060440063 -0.43988949060440063
700 0.0 0.0 0.0
701 -0.00710342638194561 -0.00710342638194561 -0.00710342638194561
702 -1.1444026313256472e-05 -1.1444026313256472e-05 -1.1444026313256472e-05
703 -0.433081716299057 -0.433081716299057 -0.433081716299057
704 -1.1920922133867862e-06 -1.1920922133867862e-06 -1.1920922133867862e-06
705 -2.3841855067985307e-07 -2.3841855067985307e-07 -2.3841855067985307e-07
706 -4.410734163684538e-06 -4.410734163684538e-06 -4.410734163684538e-06
707 -2.0503786799963564e-05 -2.0503786799963564e-05 -2.0503786799963564e-05
708 0.0 0.0 0.0
709 -3.576278118089249e-07 -3.576278118089249e-07 -3.576278118089249e-07
710 -0.00011050090688513592 -0.00011050090688513592 -0.00011050090688513592
711 -0.00027533553657121956 -0.00027533553657121956 -0.00027533553657121956


==> figure/src/punct_distance_stats_latex.dat <==
# distance mean_logprob lower_bound upper_bound
1 -0.1587507703954758 -0.5986542006365472 0.2811526598455955
2 -0.14880142525712103 -0.5763011923684684 0.2786983418542264
3 -0.13256253824887088 -0.5396662535105852 0.2745411770128434
4 -0.13300571330419547 -0.5437400337581324 0.2777286071497415
5 -0.11099824359167763 -0.4828210314405632 0.2608245442572079
6 -0.1225680310861656 -0.5095605972788186 0.2644245351064874
7 -0.11576769404728979 -0.49605958657693017 0.26452419848235054
8 -0.1381299771985354 -0.5600378846285275 0.2837779302314568
9 -0.12826366625368443 -0.5287075389009313 0.27218020639356233
10 -0.14121510205389984 -0.5558486527074296 0.2734184485996298
11 -0.13070007778412482 -0.5361182584055455 0.2747181028372959
12 -0.13050375516435186 -0.5351137261811509 0.27410621585244715
13 -0.12642717044308052 -0.5158808723182275 0.26302653143206645
14 -0.12362561378007847 -0.5124373374224876 0.2651861098623307
15 -0.11985594762799395 -0.5101474648754651 0.2704355696194773
16 -0.12572674430114078 -0.5280178823356421 0.2765643937333605
17 -0.12329262122523156 -0.5210453451154913 0.2744601026650281
18 -0.12033353836976253 -0.5191852077605461 0.2785181310210211
19 -0.11494507888497986 -0.5004153558322613 0.2705251980623015
20 -0.1166490797374658 -0.49909460544427486 0.26579644596934326
21 -0.1166785834281682 -0.508144531001977 0.27478736414564053
22 -0.11260072527405958 -0.49070705576551044 0.2655056052173913
23 -0.1118750431122714 -0.4966743737883784 0.2729242875638357
24 -0.11549462221189308 -0.5098844984164477 0.2788952539926616
25 -0.11688239337138775 -0.5009282007401901 0.2671634139974145
26 -0.11956634206606709 -0.5157928213827413 0.2766601372506071
27 -0.11460286942108504 -0.4922409094226253 0.26303517058045517
28 -0.10843989699889978 -0.48018018779664484 0.2633003937988453
29 -0.11149145326247038 -0.4837349915835049 0.2607520850585641
30 -0.11834821290663153 -0.5147022690461523 0.27800584323288924
31 -0.10604546536014535 -0.45922451932156044 0.24713358860126972
32 -0.11462229133268824 -0.4967616248718992 0.26751704220652267
33 -0.11441448716789726 -0.5040078952535048 0.2751789209177103
34 -0.11067982546640949 -0.48633493010311885 0.2649752791702999
35 -0.12370444823240158 -0.526504577262497 0.2790956807976938
36 -0.09155066180328861 -0.4332769250675049 0.25017560146092765
37 -0.1089725995632179 -0.4992795948581762 0.28133439573174035
38 -0.09584166262619641 -0.4402980157398776 0.24861469048748475
39 -0.0990977667769719 -0.46792412022777324 0.26972858667382943
40 -0.09993413727958438 -0.44353033740335573 0.24366206284418696
41 -0.10103133465146728 -0.44306527669202866 0.24100260738909407
42 -0.10209024792136202 -0.46805521607723777 0.26387472023451375
43 -0.09974990484978158 -0.47106171054065527 0.2715619008410921
44 -0.07283250248323497 -0.3307073713804254 0.18504236641395544
45 -0.08972938191999344 -0.4070135078863657 0.22755474404637885
46 -0.08547350073776483 -0.41775857300625785 0.2468115715307282
47 -0.08017643686097614 -0.36895000989962207 0.20859713617766978
48 -0.09855897887695478 -0.4357473690300516 0.2386294112761421
49 -0.08194845825721267 -0.40417696641401935 0.24028004989959403
50 -0.08602130152831164 -0.38516507023648294 0.2131224671798597
51 -0.08680600436595474 -0.4570013174736083 0.28338930874169876
52 -0.0808741433479047 -0.38622794060719 0.22447965391138058
53 -0.07263872578824661 -0.3963966011747147 0.2511191495982215
54 -0.08749115360170552 -0.41832544479691675 0.24334313759350573
55 -0.08478582449033537 -0.411589010064102 0.24201736108343122
56 -0.08225439869958932 -0.4105630578118872 0.2460542604127085
57 -0.1034840276177773 -0.48829234920876197 0.28132429397320735
58 -0.12024337450078358 -0.48475197796783254 0.24426522896626535
59 -0.08683766785321402 -0.37684472578195777 0.20316939007552975
60 -0.05992559810694855 -0.29259832819433707 0.17274713198043998
61 -0.0823340628558648 -0.4007106230594419 0.23604249734771227
62 -0.061704749522627465 -0.4065950460029646 0.2831855469577097
63 -0.05738713542865188 -0.2823043848782073 0.16753011402090354
64 -0.08494071322222019 -0.392734048643331 0.22285262219889063
65 -0.06679665242335747 -0.38833730000858185 0.2547439951618669
66 -0.09075590038144701 -0.43017059606436536 0.24865879530147136
67 -0.09713101953950563 -0.47631219908921957 0.2820501600102083
68 -0.09630089868521778 -0.44871063254045895 0.25610883517002336
69 -0.08277382839598624 -0.39185657555833503 0.22630891876636255
70 -0.06377228598012422 -0.36532514867601407 0.2377805767157656
71 -0.10922872163744213 -0.4977593132018111 0.27930186992692685
72 -0.08806501026226853 -0.3843230958920097 0.2081930753674726
73 -0.10213136398012074 -0.5690896638076022 0.36482693584736064
74 -0.10382562738637746 -0.5066363584967623 0.29898510372400733
75 -0.052110057365521066 -0.24601864879100718 0.14179853405996504
76 -0.09122186274386214 -0.3809817225096272 0.19853799702190295
77 -0.05154213973070541 -0.23678108550344304 0.13369680604203224
78 -0.06320057435806672 -0.311329138662893 0.18492798994675957
79 -0.09062458839864952 -0.40798394978832014 0.22673477299102113
80 -0.0832428516590752 -0.43217873123007267 0.2656930279119223
81 -0.1138345537603377 -0.5138747645570391 0.2862056570363637
82 -0.177402633996871 -0.6685256707191561 0.3137204027254141
83 -0.028645241879066183 -0.13015812449115893 0.07286764073302658
84 -0.1268647102942424 -0.535588425457207 0.28185900486872223
85 -0.1180564135215119 -0.4450201762135025 0.20890734917047865
86 -0.1298397280270775 -0.5936382865535432 0.3339588304993882
87 -0.12149907865756891 -0.5452683619688339 0.30227020465369603
88 -0.1763226265044735 -0.7391271349195134 0.3864818819105664
89 -0.10010365030022379 -0.378434285527242 0.17822698492679445
90 -0.1317727849224503 -0.4959714206839325 0.23242585083903192
91 -0.13045245309588951 -0.44183403379235264 0.18092912760057364
92 -0.12416475849968958 -0.4694654519690238 0.2211359349696446
93 -0.03138365767634263 -0.16946278146077287 0.10669546610808761
94 -0.12318773632361561 -0.4323593122088028 0.18598383956157155
95 -0.0712014295223354 -0.2851905928970296 0.14278773385235882
96 -0.031037154754950134 -0.1216153062070677 0.05954099669716744
97 -0.02228502069968357 -0.09634415632935328 0.05177411492998615
98 -0.08426544583276552 -0.26060647635398004 0.09207558468844901
99 -0.1733769626777548 -0.7532094738929491 0.4064555485374395
100 -0.16843547382864346 -0.5731081099753957 0.2362371623181088
101 -0.08080891358192588 -0.4072658581591368 0.24564803099528504
102 -0.037920449397277525 -0.1523960289570403 0.07655513016248523
103 -0.04858742390970359 -0.24293181476767503 0.14575696694826787
104 -0.0470736084295391 -0.16640596256907614 0.07225874570999793
105 -0.06311784049297042 -0.23286096756500238 0.10662528657906153
106 -0.0072067231696896295 -0.03210578843766003 0.017692342098280772
107 -0.0746522964965288 -0.3155340201232901 0.1662294271302325
108 -0.13507479397006852 -0.444309942313162 0.17416035437302493
109 -0.21123179995113142 -0.6671854354063287 0.24472183550406582
110 -0.2252772777183054 -0.6736973966402282 0.22314284120361738
111 -0.11268900265950303 -0.40486469951402365 0.17948669419501756
112 -0.04982313896740658 -0.19955902100855955 0.09991274307374637
113 -0.0007180861458657261 -0.002837720285030503 0.0014015479932990508
114 -5.003760743349517e-05 -0.00015203396818273005 5.1958753315739696e-05
115 -0.00013538244579578418 -0.0004253821507972254 0.00015461725920565703
116 -0.013584327807518549 -0.04861404946481111 0.02144539384977401
117 -0.05677004708268214 -0.17176588599615494 0.05822579183079067
118 -0.003268714187834121 -0.012527087487841244 0.005989659112173003
119 -0.19172064661406124 -0.6018731958000995 0.21843190257197698
120 -0.06209594506653957 -0.18608211400660338 0.06189022387352424
121 -0.003108778380541821 -0.009604757961943709 0.003387201200860067
122 -0.0014232598086650228 -0.005630591258744706 0.002784071641414661
123 -0.08606919849306394 -0.3432370764731588 0.17109867948703095
124 -0.04807406710751394 -0.1901027411904825 0.09395460697545463
125 -0.0218248979912327 -0.08355427282177998 0.039904476839314584
126 -0.2664513587857679 -0.6678479785244634 0.13494526095292758
127 -0.19494692981242867 -0.7107278897810607 0.3208340301562034
128 -0.044853235994065495 -0.15472072882518412 0.06501425683705314
129 -0.0004744334145527773 -0.0015346590868258578 0.0005857922577203031
130 -0.2217624584701904 -0.7176294340972202 0.2741045171568395
131 -0.3167121371564754 -1.0209353469069957 0.38751107259404505
132 -3.5762770806968546e-07 -8.099948990474773e-07 9.473948290810634e-08
133 -0.08421747386424272 -0.23008552275260882 0.06165057502412338
134 -2.8908084459544625e-06 -7.89783554929682e-06 2.1162186573878958e-06
135 0.0 0.0 0.0
136 -3.973642748178463e-08 -9.593222214677943e-08 1.6459367183210166e-08
137 0.0 0.0 0.0
138 -3.973642748178463e-08 -9.593222214677943e-08 1.6459367183210166e-08
139 0.0 0.0 0.0
140 -3.302012919448316e-05 -5.746888753732072e-05 -8.571370851645596e-06
141 -7.947279527797946e-07 -1.6051944600942457e-06 1.573855453465641e-08
142 -2.7337703613738995e-05 -6.154829926930411e-05 6.872892041826112e-06
143 -0.29938159386313146 -0.7227707670545829 0.1240075793283199
144 -3.691315180276433e-05 -8.810803917670969e-05 1.4281735571181027e-05
145 -0.3792826731999715 -0.6587765453909301 -0.09978880100901288
146 -0.0005441716930363327 -0.001157998854102442 6.965546802977646e-05
147 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
148 -1.1920928244535389e-07 -1.1920928244535389e-07 -1.1920928244535389e-07
149 -0.3716115355491638 -0.3716115355491638 -0.3716115355491638
150 -0.00017975145601667464 -0.00017975145601667464 -0.00017975145601667464


==> figure/src/rloo_pythia.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 -2.35 -2.53 -2.60 -2.56
40 -2.29 -2.47 -2.55 -2.50
60 -2.32 -2.50 -2.48 -2.53
80 -2.29 -2.47 -2.45 -2.50
100 -2.17 -2.45 -2.43 -2.38
120 -2.16 -2.44 -2.52 -2.37
140 -2.18 -2.46 -2.34 -2.39
160 -2.24 -2.42 -2.30 -2.45
180 -2.13 -2.41 -2.28 -2.44
200 -2.20 -2.39 -2.26 -2.21
220 -2.16 -2.34 -2.22 -2.27
240 -2.13 -2.31 -2.29 -2.34
260 -2.10 -2.28 -2.26 -2.31
280 -2.07 -2.25 -2.13 -2.18
300 -2.18 -2.26 -2.14 -2.19
320 -2.04 -2.22 -2.10 -2.25
340 -2.07 -2.25 -2.03 -2.08
360 -2.02 -2.20 -2.27 -2.13
380 -2.01 -2.19 -2.06 -2.22
400 -1.98 -2.16 -2.13 -2.19
420 -1.98 -2.16 -2.23 -2.19
440 -1.79 -2.17 -2.14 -2.20
460 -1.95 -2.13 -2.20 -2.16
480 -1.77 -2.15 -2.02 -1.98
500 -1.73 -2.11 -1.88 -1.84
520 -1.93 -1.91 -1.98 -1.94
540 -1.89 -1.97 -1.94 -1.90
560 -1.63 -1.91 -1.78 -1.94
580 -1.68 -1.86 -1.73 -1.79
600 -1.60 -1.88 -1.65 -1.71
620 -1.63 -1.71 -1.78 -1.84
640 -1.71 -1.89 -1.96 -1.82
660 -1.70 -1.98 -1.85 -1.91
680 -1.60 -1.98 -1.95 -1.61
700 -1.68 -1.94 -1.93 -1.99
720 -1.68 -1.96 -1.83 -1.89
740 -1.50 -1.98 -1.85 -1.71
760 -1.58 -1.86 -1.83 -1.89
780 -1.59 -1.87 -1.74 -1.80
800 -1.56 -1.94 -1.71 -1.77
820 -1.58 -1.76 -1.83 -1.89
840 -1.59 -1.78 -1.85 -1.81
860 -1.39 -1.97 -1.54 -1.60
880 -1.38 -1.86 -1.53 -1.69
900 -1.39 -1.87 -1.44 -1.60
920 -1.19 -1.77 -1.44 -1.60
940 -1.23 -1.61 -1.58 -1.54
960 -1.46 -1.74 -1.41 -1.47
980 -1.48 -1.76 -1.53 -1.49
1000 -1.18 -1.86 -1.53 -1.69
1020 -1.00 -1.88 -1.55 -1.61
1040 -1.05 -1.73 -1.60 -1.66
1060 -0.93 -1.61 -1.38 -1.64
1080 -0.90 -1.68 -1.55 -1.31
1100 -0.88 -1.66 -1.53 -1.39
1120 -0.93 -1.61 -1.48 -1.34
1140 -0.92 -1.60 -1.17 -1.43
1160 -0.95 -1.63 -1.20 -1.56
1180 -0.95 -1.63 -1.10 -1.56
1200 -0.70 -1.78 -1.15 -1.51
1220 -0.71 -1.69 -1.16 -1.52
1240 -0.78 -1.66 -1.13 -1.49
1260 -0.92 -1.50 -1.17 -1.43
1280 -0.96 -1.54 -1.21 -1.47
1300 -0.91 -1.59 -1.16 -1.42
1320 -0.93 -1.61 -1.18 -1.44
1340 -0.90 -1.68 -1.15 -1.41
1360 -0.87 -1.68 -1.15 -1.41
1380 -0.90 -1.68 -1.15 -1.41
1400 -0.91 -1.69 -1.16 -1.52
1420 -0.97 -1.55 -1.22 -1.58
1440 -0.91 -1.59 -1.16 -1.32
1460 -0.90 -1.58 -1.15 -1.31
1480 -0.89 -1.67 -1.14 -1.30
1500 -0.89 -1.47 -1.04 -1.20
1520 -0.92 -1.30 -1.17 -1.23
1540 -0.92 -1.30 -1.07 -1.13
1560 -0.95 -1.33 -1.00 -1.26
1580 -0.91 -1.39 -1.06 -1.32
1600 -0.95 -1.23 -1.20 -1.16
1620 -0.90 -1.28 -1.15 -1.11
1640 -0.96 -1.24 -1.21 -1.17
1660 -0.97 -1.45 -1.22 -1.18
1680 -0.91 -1.29 -1.16 -1.22
1700 -0.95 -1.23 -1.20 -1.26
1720 -0.88 -1.16 -1.13 -1.29
1740 -0.85 -1.13 -1.10 -1.36
1760 -0.80 -1.18 -1.05 -1.11
1780 -0.76 -1.04 -1.01 -0.97
1800 -0.71 -1.23 -0.96 -0.92
1820 -0.67 -1.25 -0.92 -0.88
1840 -0.62 -1.20 -0.87 -0.83
1860 -0.58 -1.16 -0.83 -0.79
1880 -0.63 -1.51 -0.78 -0.74
1900 -0.69 -1.57 -0.84 -0.80
1920 -0.64 -1.42 -0.89 -0.75
1940 -0.60 -1.38 -0.65 -0.91
1960 -0.65 -1.33 -0.60 -0.86
1980 -0.61 -1.39 -0.66 -0.82
2000 -0.66 -1.14 -0.61 -0.87
2020 -0.62 -1.10 -0.67 -0.83
2040 -0.67 -1.25 -0.64 -0.88
2060 -0.63 -1.21 -0.78 -0.84
2080 -0.68 -1.16 -0.73 -0.89
2100 -0.64 -1.12 -0.69 -0.95
2120 -0.69 -1.07 -0.74 -0.90
2140 -0.65 -1.03 -0.70 -0.96
2160 -0.60 -1.08 -0.75 -0.91
2180 -0.66 -0.84 -0.71 -1.07
2200 -0.61 -0.89 -0.86 -1.02
2220 -0.77 -0.95 -0.82 -0.88
2240 -0.72 -0.90 -0.97 -0.93
2260 -0.68 -0.86 -0.93 -0.89
2280 -0.63 -0.81 -0.88 -0.84
2300 -0.59 -0.77 -0.84 -0.80
2320 -0.54 -0.72 -0.79 -0.75
2340 -0.50 -0.88 -0.75 -0.71
2360 -0.55 -0.83 -0.70 -0.66
2380 -0.51 -0.89 -0.86 -0.62
2400 -0.56 -0.84 -0.81 -0.57
2420 -0.52 -0.80 -0.77 -0.63
2440 -0.57 -0.85 -0.72 -0.68
2460 -0.53 -0.81 -0.78 -0.74
2480 -0.58 -0.76 -0.63 -0.79
2500 -0.54 -0.82 -0.79 -0.75
2520 -0.59 -0.87 -0.74 -0.60
2540 -0.55 -0.83 -0.60 -0.66
2560 -0.50 -0.88 -0.75 -0.61
2580 -0.54 -0.84 -0.71 -0.67
2600 -0.59 -0.89 -0.76 -0.62

==> figure/src/rloo_pythia_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.369 0.365 0.362 0.365
60 0.567 0.447 0.478 0.465
100 0.594 0.468 0.498 0.486
140 0.615 0.483 0.622 0.507
180 0.537 0.405 0.542 0.526
220 0.668 0.528 0.667 0.648
260 0.796 0.452 0.594 0.573
300 0.725 0.574 0.617 0.698
340 0.858 0.502 0.645 0.725
380 0.787 0.628 0.570 0.652
420 0.817 0.652 0.695 0.677
460 0.642 0.572 0.616 0.698
500 0.568 0.693 0.738 0.620
540 0.695 0.514 0.660 0.642
580 0.721 0.637 0.784 0.764
620 0.946 0.758 0.805 0.786
660 0.974 0.779 0.830 0.609
700 1.001 0.601 0.853 0.832
740 1.228 0.823 0.675 0.855
780 1.355 0.645 0.897 0.877
820 1.082 0.867 0.919 0.700
860 1.110 0.789 0.843 0.723
900 1.437 0.713 0.866 0.946
940 1.464 0.736 0.989 0.970
980 1.592 0.958 1.013 0.994
1020 1.220 0.980 1.038 1.118
1060 1.347 1.103 1.161 1.042
1100 1.275 1.025 1.085 1.166
1140 1.403 1.048 1.108 1.090
1180 1.530 1.170 1.132 1.114
1220 1.560 1.092 1.358 1.340
1260 1.487 1.015 1.182 1.264
1300 1.515 1.139 1.306 1.487
1340 1.642 1.162 1.229 1.410
1380 1.469 1.185 1.252 1.234
1420 1.695 1.208 1.274 1.257
1460 1.521 1.130 1.296 1.280
1500 1.547 1.252 1.318 1.302
1540 1.672 1.074 1.440 1.524
1580 1.598 1.295 1.361 1.346
1620 1.623 1.217 1.482 1.617
1660 1.746 1.338 1.403 1.388
1700 1.669 1.359 1.423 1.409
1740 1.693 1.280 1.643 1.629
1780 1.715 1.401 1.562 1.450
1820 1.737 1.422 1.481 1.469
1860 1.859 1.242 1.700 1.689
1900 1.780 1.263 1.719 1.508
1940 1.801 1.483 1.538 1.527
1980 1.622 1.403 1.557 1.746
2020 1.843 1.523 1.675 1.564
2060 1.663 1.544 1.693 1.582
2100 1.784 1.564 1.611 1.700
2140 1.904 1.584 1.629 1.618
2180 1.824 1.504 1.647 1.806
2220 1.844 1.624 1.764 1.754
2260 1.962 1.544 1.682 1.871
2300 1.982 1.664 1.800 1.689
2340 2.001 1.484 1.717 1.706
2380 2.120 1.604 1.834 1.824
2420 2.040 1.724 1.852 1.941
2460 2.158 1.744 1.869 1.958
2500 2.078 1.564 1.787 1.976
2540 2.195 1.684 1.804 1.893
2580 2.114 1.704 1.822 1.910
2600 2.123 1.814 1.831 1.919

==> figure/src/rloo_qwen.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 -2.60 -2.63 -2.62 -2.61
40 -2.175 -2.54 -2.383 -2.263
60 -2.325 -2.58 -2.521 -2.448
80 -2.05 -2.572 -2.278 -2.079
100 -2.1625 -2.564 -2.245 -2.135
120 -1.80 -2.41 -2.079 -1.985
140 -1.70 -2.452 -2.379 -1.989
160 -1.775 -2.284 -1.982 -1.791
180 -1.5875 -2.176 -1.9786 -1.709
200 -1.4625 -2.068 -1.990 -1.805
220 -1.5875 -1.804 -1.433 -1.669
240 -1.325 -1.75 -1.371 -1.332
260 -1.275 -1.688 -1.205 -1.190
280 -0.925 -1.52 -1.071 -1.047
300 -1.175 -1.532 -1.164 -1.130
320 -0.8375 -1.252 -0.895 -0.892
340 -0.725 -1.42 -1.013 -1.108
360 -0.7375 -1.452 -0.837 -0.892
380 -0.775 -1.144 -0.780 -0.860
400 -0.6125 -1.336 -0.646 -0.719
420 -0.6125 -1.336 -0.660 -0.719
440 -0.675 -1.29 -0.688 -0.746
460 -0.6125 -0.928 -0.589 -0.638
480 -0.60 -1.12 -0.660 -0.692
500 -0.6875 -0.94 -0.543 -0.605
520 -0.5975 -0.91 -0.629 -0.783
540 -0.4725 -0.884 -0.676 -0.603
560 -0.4475 -0.94 -0.643 -0.705
580 -0.53 -0.836 -0.423 -0.670
600 -0.4625 -0.784 -0.500 -0.630
620 -0.4875 -0.9 -0.543 -0.605
640 -0.525 -0.844 -0.514 -0.554
660 -0.4625 -0.784 -0.500 -0.530
680 -0.4625 -0.784 -0.500 -0.530
700 -0.4 -0.736 -0.423 -0.470
720 -0.54 -0.736 -0.409 -0.470
740 -0.4625 -0.784 -0.500 -0.530
760 -0.43 -0.736 -0.669 -0.470
780 -0.525 -0.76 -0.676 -0.503
800 -0.375 -0.628 -0.543 -0.558
820 -0.42 -0.736 -0.523 -0.570
840 -0.5625 -0.784 -0.576 -0.530
860 -0.525 -0.76 -0.523 -0.503
880 -0.51 -0.736 -0.509 -0.670
900 -0.525 -0.76 -0.5423 -0.503
920 -0.525 -0.76 -0.576 -0.603
940 -0.4875 -0.9 -0.6543 -0.605
960 -0.75 -0.956 -0.619 -0.638
980 -0.51 -0.736 -0.723 -0.670
1000 -0.52 -0.736 -0.523 -0.670
1020 -0.5625 -0.784 -0.700 -0.530
1040 -0.4125 -0.928 -0.689 -0.838
1060 -0.4875 -0.9 -0.743 -0.805
1080 -0.5625 -0.784 -0.476 -0.530
1100 -0.53 -0.736 -0.623 -0.870
1120 -0.6875 -0.9 -0.543 -0.605
1140 -0.4625 -0.88 -0.614 -0.883
1160 -0.4125 -0.928 -0.689 -0.638
1180 -0.4125 -0.928 -0.6589 -0.838
1200 -0.5625 -0.784 -0.6500 -0.830
1220 -0.60 -0.828 -0.532 -0.854
1240 -0.51 -0.736 -0.623 -0.870
1260 -0.65 -0.88 -0.514 -0.883
1280 -0.75 -0.956 -0.619 -0.638
1300 -0.60 -0.828 -0.532 -0.854
1320 -0.6875 -0.9 -0.643 -0.605
1340 -0.5625 -0.784 -0.500 -0.830
1360 -0.5625 -0.784 -0.670 -0.730
1380 -0.5625 -0.784 -0.640 -0.830
1400 -0.560 -0.828 -0.632 -0.883
1420 -0.4125 -0.928 -0.619 -0.738
1440 -0.50 -0.828 -0.632 -0.754
1460 -0.5625 -0.784 -0.620 -0.730
1480 -0.525 -0.76 -0.656 -0.503
1500 -0.4525 -0.76 -0.672 -0.703
1520 -0.645 -0.88 -0.514 -0.583
1540 -0.465 -0.88 -0.614 -0.783
1560 -0.4125 -0.928 -0.589 -0.638
1580 -0.60 -0.828 -0.632 -0.554
1600 -0.7125 -0.928 -0.589 -0.638
1620 -0.4625 -0.784 -0.600 -0.530
1640 -0.55 -0.956 -0.619 -0.638
1660 -0.475 -0.98 -0.646 -0.665
1680 -0.50 -0.828 -0.532 -0.554
1700 -0.5125 -0.928 -0.589 -0.638
1720 -0.5125 -0.928 -0.589 -0.638
1740 -0.575 -0.98 -0.646 -0.665
1760 -0.5125 -0.928 -0.589 -0.638
1780 -0.5125 -0.928 -0.589 -0.638
1800 -0.55 -0.88 -0.514 -0.554
1820 -0.4125 -0.928 -0.589 -0.638
1840 -0.65 -0.88 -0.714 -0.654
1860 -0.50 -0.828 -0.532 -0.554
1880 -0.60 -0.828 -0.732 -0.554
1900 -0.45 -0.956 -0.719 -0.638
1920 -0.675 -0.956 -0.619 -0.638
1940 -0.675 -0.98 -0.632 -0.665
1960 -0.4125 -0.928 -0.589 -0.638
1980 -0.5875 -0.9 -0.543 -0.605
2000 -0.65 -0.88 -0.714 -0.554
2020 -0.55 -0.88 -0.7514 -0.554
2040 -0.4475 -0.98 -0.7646 -0.665
2060 -0.5875 -0.9 -0.7543 -0.605
2080 -0.5625 -0.784 -0.7500 -0.530
2100 -0.5125 -0.928 -0.7589 -0.638
2120 -0.7125 -0.928 -0.7589 -0.638
2140 -0.5625 -0.784 -0.7500 -0.530
2160 -0.675 -0.98 -0.7632 -0.665
2180 -0.65 -0.88 -0.7514 -0.654
2200 -0.55 -0.88 -0.6514 -0.554
2220 -0.45 -0.956 -0.7619 -0.638
2240 -0.45 -0.88 -0.6514 -0.654
2260 -0.47 -0.88 -0.6514 -0.654
2280 -0.40 -0.828 -0.6532 -0.554
2300 -0.45 -0.88 -0.6514 -0.554
2320 -0.55 -0.956 -0.6619 -0.638
2340 -0.45 -0.88 -0.514 -0.654
2360 -0.4625 -0.784 -0.7500 -0.630
2380 -0.4125 -1.036 -0.660 -0.665
2400 -0.4325 -0.928 -0.589 -0.638
2420 -0.4475 -0.728 -0.589 -0.638
2440 -0.4125 -0.828 -0.589 -0.638
2460 -0.475 -0.88 -0.646 -0.665
2480 -0.45 -0.856 -0.619 -0.638
2500 -0.4225 -0.928 -0.689 -0.638
2520 -0.40 -0.828 -0.632 -0.654
2540 -0.5125 -0.928 -0.589 -0.638
2560 -0.45 -0.88 -0.614 -0.654
2580 -0.4875 -0.7 -0.643 -0.605
2600 -0.43 -0.84 -0.73 -0.57

==> figure/src/rloo_qwen_gsm8k.dat <==
# Step SemDiD Temp=1.0 DeterminantalBeam ArithmeticSampling
20 0.798 0.742 0.774 0.765
60 1.024 0.804 0.845 0.866
100 1.095 0.853 0.908 0.937
140 1.164 0.918 0.973 1.109
180 1.217 0.981 1.036 1.073
220 1.268 1.045 1.092 1.128
260 1.127 1.099 1.146 1.193
300 1.585 1.254 1.203 1.255
340 1.436 1.208 1.355 1.302
380 1.386 1.162 1.304 1.447
420 1.537 1.312 1.354 1.389
460 1.586 1.361 1.397 1.436
500 1.427 1.210 1.342 1.476
540 1.673 1.454 1.486 1.520
580 1.618 1.498 1.529 1.563
620 1.758 1.538 1.569 1.404
660 1.601 1.580 1.610 1.544
700 1.642 1.621 1.350 1.583
740 1.882 1.461 1.587 1.720
780 1.923 1.697 1.728 1.656
820 1.964 1.635 1.768 1.798
860 2.204 1.774 1.807 1.637
900 2.245 1.614 1.846 1.776
940 2.086 1.853 1.984 1.815
980 2.127 1.993 1.923 1.954
1020 2.167 1.933 1.961 1.993
1060 2.308 2.172 1.997 2.032
1100 2.348 2.012 2.037 2.070
1140 2.288 2.052 1.975 2.208
1180 2.324 2.088 2.113 2.246
1220 2.359 2.123 2.150 2.183
1260 2.395 2.258 1.986 2.219
1300 2.529 2.191 2.219 2.253
1340 2.561 2.220 2.252 2.185
1380 2.493 2.250 2.283 2.317
1420 2.524 2.379 2.314 2.248
1460 2.555 2.208 2.344 2.278
1500 2.482 2.337 2.271 2.207
1540 2.308 2.302 2.398 2.234
1580 2.435 2.389 2.424 2.362
1620 2.561 2.415 2.250 2.386
1660 2.586 2.240 2.476 2.313
1700 2.611 2.463 2.300 2.338
1740 2.635 2.387 2.525 2.562
1780 2.559 2.410 2.449 2.487
1820 2.583 2.333 2.473 2.411
1860 2.406 2.355 2.596 2.334
1900 2.630 2.277 2.419 2.358
1940 2.653 2.399 2.442 2.381
1980 2.676 2.320 2.465 2.404
2020 2.498 2.342 2.488 2.427
2060 2.620 2.463 2.310 2.449
2100 2.642 2.484 2.433 2.572
2140 2.564 2.404 2.554 2.494
2180 2.586 2.424 2.576 2.316
2220 2.489 2.344 2.598 2.438
2260 2.571 2.464 2.420 2.560
2300 2.636 2.484 2.442 2.582
2340 2.672 2.403 2.464 2.503
2380 2.677 2.323 2.385 2.524
2420 2.591 2.542 2.406 2.544
2460 2.584 2.462 2.527 2.465
2500 2.588 2.481 2.448 2.585
2540 2.682 2.400 2.468 2.485
2580 2.680 2.319 2.489 2.470
2600 2.654 2.328 2.499 2.420
